Byzantine-Robust Federated Learning with Learnable Aggregation Weights

Federated Learning (FL) enables clients to collaboratively train a global model without sharing their private data. However, the presence of malicious (Byzantine) clients poses significant challenges to the robustness of FL, particularly when data distributions across clients are heterogeneous. In this paper, we propose a novel Byzantine-robust FL optimization problem that incorporates adaptive weighting into the aggregation process. Unlike conventional approaches, our formulation treats aggregation weights as learnable parameters, jointly optimizing them alongside the global model parameters. To solve this optimization problem, we develop an alternating minimization algorithm with strong convergence guarantees under adversarial attack. We analyze the Byzantine resilience of the proposed objective. We evaluate the performance of our algorithm against state-of-the-art Byzantine-robust FL approaches across various datasets and attack scenarios. Experimental results demonstrate that our method consistently outperforms existing approaches, particularly in settings with highly heterogeneous data and a large proportion of malicious clients.

==> tikz_data/acc/backdoor_random_acc.dat <==
epoch sparse bsum
1 52.36 45.62
2 70.49 73.81
3 77.31 78.79
4 74.91 75.11
5 76.32 76.66
6 79.62 79.6
7 83.27 81.24
8 85.11 83.64
9 86.7 84.79
10 87.6 86.05
11 87.91 86.96
12 88.39 87.39
13 88.7 87.6
14 88.97 88.13
15 89.35 88.32
16 89.37 88.74
17 89.78 89.04
18 89.91 89.42
19 90.08 89.68
20 90.39 89.93
21 90.65 90.12
22 90.91 90.28
23 91.07 90.62
24 91.19 90.78
25 91.39 90.93
26 91.43 91.08
27 91.74 91.43
28 91.65 91.45
29 91.98 91.55
30 91.98 91.68
31 92.1 91.87
32 92.06 91.99
33 92.19 92.07
34 92.23 92.24
35 92.33 92.25
36 92.42 92.34
37 92.6 92.47
38 92.6 92.58
39 92.74 92.67
40 92.83 92.76
41 92.84 92.89
42 92.95 92.81
43 93.06 92.94
44 93.1 93.03
45 93.23 93.12
46 93.32 93.14
47 93.43 93.18
48 93.38 93.14
49 93.43 93.23
50 93.53 93.15
51 93.52 93.35
52 93.57 93.39
53 93.61 93.28
54 93.67 93.42
55 93.81 93.51
56 93.86 93.49
57 93.79 93.57
58 93.87 93.67
59 93.92 93.69
60 93.98 93.71
61 93.91 93.74
62 94.03 93.75
63 94.01 93.83
64 93.99 93.82
65 94.07 93.79
66 94.07 93.88
67 94.07 93.91
68 94.12 93.88
69 94.2 93.94
70 94.28 93.99
71 94.31 93.99
72 94.28 94.02
73 94.3 94.04
74 94.39 94.09
75 94.4 94.13
76 94.45 94.16
77 94.53 94.25
78 94.53 94.29
79 94.47 94.33
80 94.52 94.35
81 94.52 94.41
82 94.51 94.37
83 94.52 94.4
84 94.59 94.4
85 94.57 94.4
86 94.59 94.42
87 94.64 94.44
88 94.6 94.51
89 94.58 94.51
90 94.65 94.57
91 94.64 94.6
92 94.66 94.61
93 94.68 94.61
94 94.67 94.61
95 94.71 94.62
96 94.73 94.66
97 94.72 94.62
98 94.78 94.66
99 94.73 94.65
100 94.75 94.73
101 94.83 94.7
102 94.77 94.71
103 94.83 94.7
104 94.85 94.79
105 94.85 94.77
106 94.85 94.82
107 94.91 94.82
108 94.94 94.83
109 94.95 94.87
110 94.92 94.82
111 94.93 94.88
112 94.92 94.84
113 95 94.88
114 94.97 94.89
115 94.97 94.93
116 95 94.87
117 95.03 94.93
118 95 94.9
119 94.99 94.95
120 95.06 94.88
121 95.05 94.97
122 95.07 94.95
123 94.98 94.98
124 95.09 94.96
125 95.06 94.97
126 95.03 95
127 95.05 95.01
128 95.03 94.96
129 95.06 94.98
130 95.08 95.04
131 95.01 94.98
132 95.04 95
133 95.13 95.01
134 95.09 95.01
135 95.1 95.05
136 95.03 95.05
137 95.04 95.01
138 95.11 95.12
139 95.11 95.06
140 95.12 95.05
141 95.1 95.12
142 95.09 95.07
143 95.11 95.06
144 95.08 95.1
145 95.12 95.09
146 95.12 95.15
147 95.14 95.14
148 95.14 95.15
149 95.17 95.13
150 95.15 95.2
151 95.16 95.18
152 95.18 95.13
153 95.22 95.15
154 95.21 95.16
155 95.21 95.16
156 95.24 95.17
157 95.24 95.17
158 95.23 95.21
159 95.23 95.18
160 95.26 95.2
161 95.27 95.2
162 95.23 95.18
163 95.28 95.23
164 95.29 95.17
165 95.23 95.22
166 95.27 95.24
167 95.29 95.2
168 95.28 95.23
169 95.31 95.24
170 95.29 95.24
171 95.29 95.23
172 95.31 95.23
173 95.32 95.23
174 95.28 95.22
175 95.32 95.24
176 95.3 95.24
177 95.3 95.23
178 95.3 95.23
179 95.33 95.23
180 95.3 95.22
181 95.27 95.22
182 95.34 95.26
183 95.31 95.2
184 95.28 95.26
185 95.34 95.21
186 95.35 95.25
187 95.31 95.23
188 95.36 95.23
189 95.32 95.21
190 95.37 95.24
191 95.3 95.24
192 95.31 95.25
193 95.34 95.29
194 95.35 95.3
195 95.32 95.3
196 95.36 95.27
197 95.35 95.27
198 95.34 95.26
199 95.34 95.27
200 95.38 95.3


==> tikz_data/acc/double_attack_fixed_acc.dat <==
epoch sparse bsum
1 43.72 43.73
2 67.28 68.79
3 74.64 75.76
4 76.22 74.79
5 79.21 73.48
6 82.66 75.04
7 85.04 75.31
8 86.14 75.65
9 87.26 76.74
10 87.95 77.22
11 88.6 77.04
12 88.88 77.92
13 89.07 78.54
14 89.47 78.66
15 89.61 80.09
16 89.66 79.97
17 89.98 80.05
18 90.14 80.36
19 90.33 80.95
20 90.51 81.04
21 90.58 80.69
22 90.86 80.98
23 91.01 81.36
24 91.1 81.55
25 91.07 82.07
26 91.14 82.05
27 91.18 81.86
28 91.47 81.79
29 91.55 82.36
30 91.64 81.53
31 91.6 81.45
32 91.94 82.37
33 91.76 81.8
34 91.95 81.86
35 92.1 81.15
36 92.09 81.21
37 92.12 81.24
38 92.34 80.78
39 92.33 80.79
40 92.52 80.67
41 92.56 80.37
42 92.41 80.04
43 92.45 79.98
44 92.57 79.84
45 92.76 79.68
46 92.76 79.3
47 92.81 78.89
48 92.91 78.62
49 92.99 78.37
50 93.13 78.28
51 93.02 77.8
52 93.17 77.44
53 93.2 77.26
54 93.29 77.01
55 93.13 76.32
56 93.37 77.95
57 93.39 78.52
58 93.35 78.61
59 93.43 78.81
60 93.4 79.44
61 93.53 79.73
62 93.55 79.72
63 93.74 79.94
64 93.77 80.13
65 93.67 80.5
66 93.72 81.03
67 93.61 81.14
68 93.78 81.37
69 93.75 81.61
70 93.87 81.6
71 93.77 81.99
72 93.84 82.12
73 93.94 82.41
74 93.91 82.51
75 93.93 82.57
76 93.99 82.83
77 94 82.92
78 93.96 83.01
79 93.92 84.4
80 94.02 85.79
81 94.01 86.37
82 93.92 87
83 94.07 87.59
84 94.02 87.99
85 94.08 88.29
86 93.9 88.52
87 94.03 88.78
88 94.06 89.13
89 94.14 89.22
90 94.04 89.41
91 94.02 89.62
92 94.09 89.81
93 94.13 90.05
94 94.13 90.09
95 94.24 90.29
96 94.22 90.53
97 94.17 90.52
98 94.26 90.65
99 94.22 90.99
100 94.18 90.85
101 94.26 91.07
102 94.34 91.25
103 94.19 91.21
104 94.28 91.4
105 94.21 91.29
106 94.3 91.48
107 94.35 91.68
108 94.23 91.58
109 94.3 91.68
110 94.25 91.74
111 94.26 91.79
112 94.29 91.84
113 94.28 91.9
114 94.28 91.89
115 94.35 91.99
116 94.35 91.92
117 94.36 92.02
118 94.38 92.05
119 94.4 92.19
120 94.37 92.16
121 94.37 92.11
122 94.41 92.18
123 94.47 92.2
124 94.47 92.24
125 94.41 92.28
126 94.5 92.38
127 94.52 92.4
128 94.38 92.43
129 94.5 92.49
130 94.57 92.45
131 94.48 92.49
132 94.51 92.49
133 94.5 92.58
134 94.49 92.63
135 94.54 92.68
136 94.61 92.61
137 94.52 92.67
138 94.52 92.7
139 94.52 92.75
140 94.59 92.71
141 94.52 92.79
142 94.53 92.67
143 94.48 92.74
144 94.5 92.74
145 94.64 92.75
146 94.56 92.73
147 94.6 92.77
148 94.51 92.79
149 94.52 92.83
150 94.59 92.85
151 94.55 92.86
152 94.6 92.89
153 94.54 92.9
154 94.58 92.92
155 94.61 92.94
156 94.62 92.97
157 94.54 93.03
158 94.6 92.99
159 94.62 92.99
160 94.56 93.08
161 94.65 93.05
162 94.64 93.09
163 94.53 93.09
164 94.61 93.15
165 94.63 93.17
166 94.58 93.13
167 94.57 93.12
168 94.6 93.17
169 94.63 93.17
170 94.62 93.16
171 94.63 93.15
172 94.61 93.14
173 94.68 93.16
174 94.66 93.1
175 94.68 93.17
176 94.66 93.13
177 94.7 93.16
178 94.72 93.16
179 94.69 93.2
180 94.64 93.19
181 94.67 93.21
182 94.72 93.18
183 94.67 93.18
184 94.69 93.19
185 94.67 93.19
186 94.65 93.18
187 94.68 93.25
188 94.67 93.21
189 94.68 93.26
190 94.68 93.23
191 94.75 93.21
192 94.76 93.22
193 94.72 93.25
194 94.7 93.23
195 94.72 93.26
196 94.69 93.28
197 94.71 93.27
198 94.7 93.25
199 94.73 93.28
200 94.73 93.28


==> tikz_data/acc/flip_labels_acc.dat <==
epoch sparse bsum
1 43.34 49.97
2 68.49 69.05
3 73.38 74.04
4 76.54 75.14
5 77.34 76.02
6 79.06 77.46
7 82.4 80.21
8 84.06 82.31
9 86.13 83.79
10 87.64 85.36
11 88.17 86.64
12 88.63 87.37
13 89.08 88.06
14 89.39 88.32
15 89.72 88.79
16 89.72 88.87
17 89.94 89.34
18 90.29 89.56
19 90.53 89.85
20 90.55 90.36
21 90.75 90.26
22 90.78 90.54
23 91.01 90.62
24 91.08 90.96
25 91.28 91.05
26 91.44 91.24
27 91.49 91.35
28 91.52 91.54
29 91.8 91.49
30 91.86 91.68
31 91.98 91.71
32 92.04 91.72
33 92.18 91.91
34 92.18 92.05
35 92.3 92.04
36 92.28 92.17
37 92.52 92.21
38 92.56 92.27
39 92.54 92.47
40 92.83 92.57
41 92.95 92.59
42 92.96 92.73
43 93.05 92.82
44 93.08 92.89
45 93.08 93.03
46 93.19 92.91
47 93.22 93.1
48 93.29 93.12
49 93.22 93.25
50 93.3 93.09
51 93.31 93.15
52 93.23 93.21
53 93.52 93.26
54 93.54 93.46
55 93.49 93.43
56 93.49 93.48
57 93.62 93.37
58 93.62 93.55
59 93.6 93.69
60 93.73 93.62
61 93.71 93.68
62 93.77 93.73
63 93.76 93.77
64 93.81 93.8
65 93.86 93.83
66 93.87 93.9
67 93.93 93.82
68 93.99 93.92
69 93.99 94.04
70 93.93 93.95
71 94.02 93.93
72 94.03 94.02
73 94.04 94
74 94.11 94.05
75 94.05 94.05
76 94.13 94.05
77 94.14 94.1
78 94.13 94.21
79 94.17 94.16
80 94.26 94.19
81 94.25 94.27
82 94.26 94.24
83 94.26 94.22
84 94.32 94.26
85 94.27 94.34
86 94.33 94.25
87 94.34 94.33
88 94.33 94.35
89 94.3 94.4
90 94.37 94.3
91 94.38 94.32
92 94.42 94.28
93 94.46 94.55
94 94.47 94.49
95 94.45 94.47
96 94.5 94.49
97 94.49 94.41
98 94.59 94.56
99 94.56 94.56
100 94.53 94.58
101 94.57 94.64
102 94.55 94.66
103 94.53 94.57
104 94.6 94.62
105 94.61 94.71
106 94.59 94.72
107 94.61 94.71
108 94.59 94.77
109 94.56 94.68
110 94.54 94.73
111 94.61 94.75
112 94.63 94.74
113 94.66 94.78
114 94.57 94.73
115 94.62 94.81
116 94.66 94.85
117 94.65 94.83
118 94.63 94.8
119 94.65 94.86
120 94.65 94.85
121 94.67 94.84
122 94.66 94.85
123 94.71 94.83
124 94.64 94.86
125 94.7 94.84
126 94.64 94.84
127 94.66 94.82
128 94.65 94.83
129 94.67 94.85
130 94.71 94.88
131 94.7 94.85
132 94.69 94.87
133 94.67 94.81
134 94.7 94.89
135 94.72 94.88
136 94.71 94.88
137 94.73 94.9
138 94.7 94.88
139 94.73 94.86
140 94.75 94.89
141 94.71 94.93
142 94.73 94.9
143 94.68 94.95
144 94.73 94.91
145 94.7 94.91
146 94.72 94.96
147 94.7 94.95
148 94.75 94.94
149 94.76 94.94
150 94.71 94.92
151 94.7 94.98
152 94.71 94.97
153 94.73 94.9
154 94.73 94.94
155 94.75 94.93
156 94.74 94.94
157 94.74 94.97
158 94.74 94.99
159 94.75 94.98
160 94.72 94.97
161 94.7 94.99
162 94.69 94.96
163 94.72 95.01
164 94.72 95
165 94.8 94.95
166 94.7 94.97
167 94.74 94.97
168 94.75 94.99
169 94.73 94.98
170 94.75 95
171 94.73 94.97
172 94.76 94.98
173 94.77 94.96
174 94.78 94.94
175 94.77 94.95
176 94.76 94.92
177 94.74 94.95
178 94.78 94.96
179 94.76 94.99
180 94.79 94.96
181 94.8 94.99
182 94.75 94.97
183 94.74 94.96
184 94.77 94.97
185 94.77 95
186 94.75 94.97
187 94.78 95.02
188 94.78 94.99
189 94.79 94.99
190 94.77 94.92
191 94.79 94.99
192 94.82 94.99
193 94.74 94.97
194 94.79 94.99
195 94.76 94.95
196 94.82 95
197 94.78 94.95
198 94.86 94.97
199 94.81 94.98
200 94.83 95.01


==> tikz_data/acc/inverse_new_acc.dat <==
epoch sparse bsum
1 42.33 40.71
2 70.66 71.57
3 74.63 77.75
4 76.18 74.41
5 76.81 69.66
6 77.35 65.79
7 82.25 62.43
8 84.21 60.19
9 86.18 58.2
10 87.18 59.19
11 87.85 59.52
12 88.6 60.22
13 88.85 61.09
14 89.32 62.25
15 89.42 63.29
16 89.73 64.28
17 90.08 65.07
18 90.18 65.48
19 90.34 65.6
20 90.41 65.7
21 90.71 66
22 90.79 66.01
23 90.95 65.93
24 91.1 65.34
25 91.26 64.62
26 91.36 64.22
27 91.5 63.74
28 91.61 63.15
29 91.65 62.87
30 91.7 62.45
31 91.78 61.9
32 91.93 61.36
33 92.05 62.55
34 92.17 62.9
35 92.17 62.62
36 92.31 62.53
37 92.36 62.47
38 92.46 62.19
39 92.46 61.78
40 92.61 61.85
41 92.71 61.31
42 92.72 61.45
43 92.8 61.7
44 92.91 61.71
45 92.87 61.85
46 92.97 61.91
47 93 61.96
48 93.14 62.02
49 93.18 62.22
50 93.25 62.23
51 93.39 62.25
52 93.39 62.54
53 93.42 62.65
54 93.54 62.66
55 93.55 62.9
56 93.65 63.29
57 93.6 63.97
58 93.59 64.98
59 93.84 66.74
60 93.68 67.96
61 93.79 69.36
62 93.74 70.29
63 93.75 70.73
64 93.81 71.07
65 93.87 71.11
66 93.99 71.53
67 94 71.76
68 94.01 72.11
69 94.07 71.97
70 94.04 72.22
71 94.09 72.12
72 94.19 72.34
73 94.21 72.62
74 94.18 72.57
75 94.24 72.71
76 94.18 72.81
77 94.24 72.79
78 94.24 73
79 94.25 74.78
80 94.31 78.47
81 94.29 82.87
82 94.35 83.9
83 94.3 84.09
84 94.34 84.25
85 94.37 84.41
86 94.36 84.57
87 94.37 84.69
88 94.43 84.74
89 94.4 84.79
90 94.45 84.86
91 94.47 84.95
92 94.52 85
93 94.5 85.09
94 94.5 85.13
95 94.53 85.09
96 94.53 85.15
97 94.56 85.17
98 94.62 85.2
99 94.62 85.27
100 94.6 85.34
101 94.6 85.36
102 94.59 85.34
103 94.63 85.4
104 94.66 85.32
105 94.69 85.21
106 94.7 86.42
107 94.74 91.15
108 94.71 92.47
109 94.72 92.94
110 94.79 93.1
111 94.75 93.26
112 94.74 93.58
113 94.75 93.63
114 94.8 93.77
115 94.78 93.91
116 94.79 93.92
117 94.83 94.02
118 94.86 94.06
119 94.86 94.16
120 94.87 94.18
121 94.84 94.19
122 94.86 94.24
123 94.81 94.2
124 94.9 94.33
125 94.84 94.3
126 94.85 94.32
127 94.88 94.4
128 94.96 94.35
129 94.87 94.35
130 94.94 94.41
131 94.93 94.42
132 94.92 94.45
133 94.95 94.48
134 94.94 94.53
135 94.96 94.44
136 94.97 94.56
137 94.94 94.55
138 94.99 94.6
139 94.95 94.6
140 94.99 94.62
141 95.03 94.64
142 95.05 94.57
143 95.04 94.55
144 95.04 94.54
145 95.06 94.59
146 95.07 94.56
147 95.06 94.6
148 95.12 94.6
149 95.09 94.62
150 95.11 94.59
151 95.12 94.61
152 95.11 94.58
153 95.12 94.63
154 95.13 94.6
155 95.13 94.65
156 95.09 94.63
157 95.13 94.65
158 95.14 94.65
159 95.13 94.64
160 95.14 94.73
161 95.13 94.65
162 95.14 94.64
163 95.15 94.64
164 95.15 94.72
165 95.14 94.66
166 95.16 94.65
167 95.15 94.74
168 95.14 94.68
169 95.11 94.68
170 95.12 94.66
171 95.16 94.65
172 95.13 94.68
173 95.13 94.67
174 95.19 94.72
175 95.18 94.75
176 95.17 94.75
177 95.17 94.71
178 95.18 94.77
179 95.2 94.79
180 95.17 94.72
181 95.17 94.74
182 95.18 94.77
183 95.19 94.71
184 95.24 94.75
185 95.22 94.77
186 95.19 94.74
187 95.2 94.77
188 95.2 94.76
189 95.19 94.8
190 95.23 94.81
191 95.25 94.8
192 95.25 94.78
193 95.27 94.8
194 95.26 94.82
195 95.29 94.82
196 95.27 94.83
197 95.32 94.87
198 95.26 94.82
199 95.31 94.84
200 95.31 94.85


==> tikz_data/acc_epoch/mnist_bulyan_bucketing_inverse_q0.9.dat <==
round mean std
1 12.9075 2.09716
2 13.58 2.11072
3 14.3775 2.88233
4 14.4775 4.39478
5 11.5325 1.88534
6 11.3775 2.4362
7 12.1575 3.20698
8 13.3725 4.47461
9 14.495 5.65811
10 15.52 6.78602
11 16.6125 7.51291
12 19.6275 8.00028
13 20.12 8.02653
14 20.7925 8.74449
15 21.045 8.9548
16 21.83 9.13204
17 24.3425 7.45
18 25.29 7.93204
19 25.5025 8.62108
20 26.2 8.93548
21 26.755 9.36566
22 27.3825 10.0777
23 27.625 10.6655
24 27.6375 10.4556
25 27.615 10.4624
26 27.8325 10.7678
27 28.72 11.6193
28 29.33 12.159
29 29.8575 12.4957
30 30.4775 12.9387
31 30.925 13.198
32 31.7225 13.1485
33 31.9075 13.4138
34 32.605 13.2288
35 32.72 13.9881
36 33.6 14.0887
37 34.3625 13.8997
38 34.6325 14.0428
39 34.955 14.3795
40 36.2325 14.0886
41 37.0625 13.6883
42 38.2975 12.6484
43 38.4675 12.6031
44 38.4825 13.3129
45 39.1925 13.2946
46 39.6975 13.1679
47 40.0025 13.4107
48 40.695 13.2477
49 41.45 13.0673
50 43.8275 10.2879
51 44.37 10.8105
52 43.7775 12.149
53 44.9725 11.1363
54 45.5325 10.6179
55 45.7 10.806
56 47.87 9.08614
57 51.4025 6.09422
58 51.0675 8.19477
59 50.6875 8.64296
60 50.5 8.83212
61 52.32 8.66432
62 52.3125 8.64954
63 52.9025 8.52619
64 54.9725 6.13174
65 55.0625 6.7653
66 55.59 6.63777
67 55.62 7.40179
68 56.9425 7.57352
69 58.37 5.40411
70 57.3975 7.23327
71 58.23 6.5714
72 59.0675 6.23953
73 61.135 5.14796
74 59.5925 6.27767
75 60.24 6.32297
76 60.0525 7.58346
77 60.775 6.78223
78 61.6225 6.57153
79 62.3725 6.07876
80 62.3825 5.8701
81 62.345 6.56099
82 62.9525 6.46217
83 62.8775 5.99857
84 63.26 6.71699
85 64.265 5.96303
86 64.805 5.6673
87 64.69 5.84016
88 65.3925 5.74403
89 65.4925 7.36688
90 65.8175 6.4048
91 65.87 6.37381
92 66.305 6.10755
93 66.1775 7.14868
94 67.0375 6.11468
95 66.8675 6.39049
96 66.77 6.61837
97 68.08 6.57538
98 68.485 5.84746
99 67.9325 6.80628
100 68.4425 6.33222
101 69.045 5.83444
102 69.5475 5.44936
103 69.6975 5.49296
104 69.4875 4.85531
105 69.7675 5.46249
106 70.0925 5.57465
107 70.4225 4.98048
108 69.445 6.93696
109 70.075 6.38207
110 70.79 5.35375
111 71.02 5.32911
112 71.825 5.46624
113 71.13 5.89274
114 70.875 6.26497
115 70.59 7.0913
116 72.2025 5.16363
117 71.76 5.71551
118 72.35 5.64033
119 73.1775 5.39643
120 72.385 6.07869
121 73.2725 5.63425
122 73.68 5.33873
123 72.685 6.03776
124 73.925 5.30888
125 73.53 5.60309
126 73.49 5.85373
127 72.7125 6.86589
128 72.8575 6.23043
129 73.505 5.86864
130 73.265 6.47961
131 74.345 5.22076
132 73.7675 5.83591
133 74.3225 5.28868
134 74.44 5.88011
135 75.0525 5.10738
136 74.8075 5.29476
137 74.9 5.02403
138 74.725 5.02267
139 75.0625 4.68005
140 74.9025 4.92424
141 75.585 4.5372
142 74.0925 5.94339
143 75.8725 4.36287
144 75 5.64137
145 75.4025 5.22236
146 75.99 4.70882
147 76.8125 4.04832
148 75.8225 4.69924
149 76.6175 4.13031
150 76.7325 4.14491
151 76.5975 4.32025
152 76.845 4.03161
153 77.265 3.91249
154 77.145 3.9265
155 77.31 4.42944
156 77.03 4.5663
157 77.98 3.94673
158 77.425 4.16107
159 77.9075 4.0335
160 77.19 4.40238
161 77.0925 4.68343
162 76.765 5.11517
163 77.5775 4.13598
164 78.285 3.77576
165 77.3075 5.03994
166 78.4025 4.17781
167 78.3225 4.28011
168 77.8 4.77418
169 78.7075 3.85516
170 77.88 4.58342
171 78.655 4.14099
172 79.06 3.70392
173 78.7275 4.32498
174 79.0925 3.99864
175 79.285 4.13913
176 78.935 4.14949
177 78.4825 4.64029
178 79.2 3.92094
179 78.935 3.93777
180 79.265 3.90301
181 79.1175 4.29084
182 78.9125 4.16155
183 79.33 3.81524
184 78.7225 4.79951
185 79.75 3.69713
186 79.59 3.88557
187 79.965 3.26569
188 80.045 3.36219
189 80.15 3.15585
190 79.6475 3.80157
191 79.9775 3.35216
192 80.05 3.32019
193 80.11 3.46628
194 80.2225 3.40059
195 80.265 3.45242
196 79.945 3.7346
197 80.14 3.51455
198 80.3125 3.45579
199 80.0125 3.76855
200 80.2025 3.37826


==> tikz_data/acc_epoch/mnist_bulyan_inverse_q0.9.dat <==
round mean std
1 11.8175 1.09003
2 12.5775 2.2575
3 14.0675 3.71154
4 11.9425 4.12489
5 11.5925 3.58766
6 11.1 2.53862
7 12.1475 3.13613
8 16.385 2.92393
9 18.8825 4.91169
10 19.6675 6.01956
11 19.4775 6.34637
12 19.88 6.5934
13 21.1725 5.5642
14 23.3725 4.59327
15 24.945 3.75729
16 27.4075 2.92934
17 29.5825 2.71652
18 31.295 2.15205
19 32.305 2.51721
20 33.775 2.85765
21 34.9725 2.86992
22 35.65 3.14466
23 36.205 3.70054
24 36.67 4.45769
25 37.6125 4.85124
26 38.145 4.97552
27 38.33 4.86276
28 38.6275 5.31969
29 38.865 5.55907
30 39.29 5.44968
31 39.5375 5.58983
32 39.8325 5.3713
33 40.1275 5.53396
34 40.29 5.40099
35 40.9325 5.39214
36 41.6575 5.83905
37 41.965 5.79083
38 42.61 5.84124
39 42.945 6.03904
40 42.8475 5.38027
41 44.4225 6.28078
42 44.2525 5.67634
43 45.2375 5.43817
44 46.3025 6.08632
45 46.54 5.8754
46 47.38 5.53049
47 48.21 5.38102
48 49.2675 4.98529
49 50.0275 4.82675
50 50.5225 4.41703
51 51.6875 4.30957
52 52.5225 4.98225
53 53.38 4.838
54 54.5575 4.52731
55 55.2475 4.37387
56 55.575 4.10964
57 56.0675 3.69737
58 57.0325 3.75998
59 57.6825 3.44989
60 58.47 3.74387
61 58.9025 3.3872
62 59.55 3.27503
63 59.9975 3.35193
64 60.6875 3.2327
65 61.245 3.11543
66 61.9125 3.14454
67 62.5575 3.12734
68 63.0075 2.52088
69 63.2875 2.29941
70 64.185 2.57102
71 64.6575 2.45424
72 64.9525 2.25389
73 65.3375 2.10018
74 65.77 1.66447
75 66.4025 1.78188
76 66.8625 2.0655
77 67.3725 1.92529
78 67.67 2.03245
79 67.9725 1.94887
80 68.3625 2.08334
81 68.82 2.2347
82 69.385 2.24877
83 69.925 2.2309
84 70.4275 2.32321
85 70.6425 2.22346
86 70.98 2.30019
87 71.295 2.45461
88 71.4875 2.30407
89 71.83 2.45841
90 71.8725 2.58099
91 72.195 2.48851
92 72.475 2.75471
93 72.635 2.76842
94 72.9825 2.73032
95 73.2125 2.94638
96 73.4225 2.98353
97 73.705 2.97568
98 74.0025 2.70778
99 74.25 2.79865
100 74.3825 2.81035
101 74.8475 2.69087
102 74.78 2.90293
103 74.835 3.04693
104 75.105 3.11592
105 75.37 3.14634
106 75.7125 3.03155
107 75.9825 2.94418
108 75.9375 3.05498
109 76.1 3.18504
110 76.1725 3.1931
111 76.55 3.23346
112 76.645 3.12553
113 76.7125 3.23777
114 76.7825 3.51262
115 76.88 3.503
116 77.025 3.55282
117 77.12 3.61916
118 77.4325 3.53834
119 77.585 3.38389
120 77.52 3.48871
121 77.725 3.40901
122 77.8975 3.49413
123 77.9025 3.37966
124 77.87 3.5239
125 78.1575 3.82074
126 78.1125 3.83716
127 78.265 3.69496
128 78.3225 3.85917
129 78.2325 3.997
130 78.355 3.89652
131 78.445 3.8181
132 78.61 3.90621
133 78.605 4.02443
134 78.7775 3.94058
135 78.78 3.84797
136 78.7375 3.9917
137 78.8675 3.90792
138 79.09 3.71708
139 79.2225 3.72412
140 79.1175 3.86025
141 79.2075 3.81361
142 79.4375 3.83183
143 79.47 3.87328
144 79.545 3.65796
145 79.6425 3.79971
146 79.635 3.88938
147 79.74 3.80804
148 79.725 3.84342
149 79.8125 3.98566
150 79.7525 3.98084
151 79.8775 3.89842
152 79.9775 3.96463
153 80.0725 3.96975
154 80.0425 4.02826
155 80.12 3.74338
156 80.245 3.77597
157 80.3125 4.03916
158 80.2975 4.17618
159 80.1875 4.29928
160 80.1525 4.44154
161 80.04 4.67365
162 80.3525 4.35024
163 80.4725 4.06178
164 80.4875 4.19213
165 80.63 3.87253
166 80.6925 4.09559
167 80.805 3.75842
168 80.85 3.77752
169 80.935 3.68496
170 81.0525 3.57022
171 81.1325 3.57755
172 81.055 3.7423
173 81.15 3.72855
174 81.2425 3.76485
175 81.0475 3.90583
176 81.005 3.68614
177 81.2625 3.58012
178 81.1775 3.80818
179 80.9725 3.99669
180 81.265 3.73732
181 81.42 3.6472
182 81.4575 3.86818
183 81.3225 3.99205
184 81.345 4.05098
185 81.1775 4.41718
186 81.335 4.22425
187 81.3175 4.13299
188 81.425 4.04231
189 81.2175 4.5915
190 81.045 4.99963
191 80.8175 5.27839
192 80.9575 5.22181
193 81.135 4.96652
194 81.2 4.80689
195 81.605 3.99443
196 81.6925 3.83035
197 81.705 3.86025
198 81.635 4.17281
199 81.775 3.81887
200 82.0525 3.79949


==> tikz_data/acc_epoch/mnist_cwmed_inverse_q0.9.dat <==
round mean std
1 11.0075 2.00854
2 12.91 3.58252
3 14.085 3.97489
4 18.0325 8.43475
5 19.505 9.69865
6 19.15 9.52776
7 18.325 8.95284
8 17.89 8.41476
9 18.205 7.95318
10 19.525 7.92574
11 20.86 8.20856
12 22.6875 8.60221
13 22.95 8.43033
14 22.45 7.15564
15 23.505 5.86629
16 24.2925 5.87823
17 24.14 7.5931
18 25.8425 8.07308
19 25.91 7.77895
20 27.0725 7.37755
21 27.395 8.28971
22 27.23 8.47971
23 24.94 8.97219
24 27.3725 8.75256
25 27.425 9.25975
26 27.9825 8.17401
27 30.3325 6.43991
28 31.705 5.30346
29 30.8225 7.24804
30 32.4075 7.74632
31 32.04 7.04949
32 33.3525 6.90432
33 33.545 7.26453
34 33.1475 8.47034
35 34.535 5.9453
36 34.615 6.94219
37 35.3025 5.5011
38 35.8025 6.19054
39 36.1725 6.05674
40 35.82 6.47546
41 36.7925 5.83844
42 36.385 6.7451
43 37.1925 6.06256
44 37.745 5.90893
45 38.275 6.19531
46 37.8325 7.30358
47 38.6175 7.02892
48 39.205 6.3404
49 39.4525 6.44651
50 39.54 7.22335
51 39.6275 7.46852
52 39.9275 6.95263
53 39.8175 8.18403
54 40.6975 7.05199
55 41.31 6.42347
56 41.62 7.06929
57 40.91 8.19355
58 40.78 7.78377
59 41.6875 7.16827
60 42.3575 6.68024
61 42.2825 6.67043
62 42.38 6.8107
63 43.09 5.70737
64 42.8425 6.60995
65 43.43 6.73258
66 43.64 6.81549
67 44.2425 5.95803
68 44.365 5.56327
69 44.1575 6.00404
70 44.3675 6.79665
71 44.7675 6.02034
72 44.635 6.15027
73 44.8375 5.77907
74 45.335 5.37927
75 45.65 5.22121
76 45.625 5.34827
77 45.2925 5.97747
78 45.91 5.50058
79 46.2425 5.00755
80 46.745 4.85571
81 46.7875 4.77935
82 46.76 4.66817
83 46.75 4.6988
84 46.59 5.01056
85 47.1 4.77423
86 47.035 4.76932
87 46.95 5.03827
88 47.1925 4.80775
89 47.3225 4.65298
90 47.41 4.64358
91 47.635 4.60432
92 47.68 4.42715
93 47.78 4.28923
94 47.905 4.37975
95 47.975 4.28567
96 48.105 4.19709
97 48.205 4.08693
98 48.2925 4.2278
99 48.4575 3.99848
100 48.72 3.79645
101 48.8425 3.61862
102 48.83 3.84679
103 49.02 3.70291
104 49.09 3.68591
105 49.18 3.65561
106 49.3775 3.58507
107 49.42 3.46394
108 49.41 3.45932
109 49.3925 3.41712
110 49.4625 3.44395
111 49.6375 3.42033
112 49.67 3.41974
113 49.67 3.41429
114 49.7375 3.46122
115 49.85 3.36732
116 49.7625 3.41501
117 49.81 3.4628
118 49.895 3.20034
119 49.6825 3.46206
120 49.985 3.32896
121 49.98 3.36709
122 50.0975 3.30829
123 50.055 3.26585
124 50.2225 3.19591
125 50.2175 3.30788
126 50.25 3.20569
127 50.31 3.23099
128 50.32 3.3033
129 50.345 3.27262
130 50.355 3.33967
131 50.375 3.38645
132 50.4225 3.35546
133 50.46 3.3169
134 50.49 3.30873
135 50.515 3.25284
136 50.5625 3.22974
137 50.62 3.20171
138 50.6775 3.1943
139 50.705 3.27767
140 50.765 3.28833
141 50.7775 3.34133
142 50.785 3.31796
143 50.88 3.25374
144 50.8125 3.2453
145 50.9025 3.29108
146 50.935 3.22034
147 50.93 3.2288
148 50.915 3.24389
149 50.935 3.26456
150 50.9375 3.26835
151 50.9475 3.1646
152 50.975 3.19663
153 51.0275 3.17533
154 51.02 3.23009
155 51.1425 3.13113
156 51.235 3.07316
157 51.2125 3.10501
158 51.2 3.10177
159 51.225 3.13312
160 51.3125 3.12907
161 51.4075 3.12303
162 51.3775 3.01812
163 51.3875 3.02589
164 51.42 2.9671
165 51.48 3.03696
166 51.5025 3.0227
167 51.5125 2.97461
168 51.5175 2.96321
169 51.5925 3.036
170 51.6925 3.04107
171 51.695 3.04472
172 51.68 2.96455
173 51.6725 3.02968
174 51.6725 3.07176
175 51.6775 2.992
176 51.6775 2.91966
177 51.6725 2.90913
178 51.76 2.91514
179 51.8275 2.99176
180 51.805 2.95383
181 51.8225 2.89888
182 51.8725 2.86793
183 51.8725 2.90268
184 51.895 2.88188
185 51.8775 2.91913
186 51.8875 2.80477
187 51.9275 2.87388
188 51.9925 2.89377
189 52.04 2.91114
190 52.0875 2.92007
191 52.0875 2.90515
192 52.0825 2.94031
193 52.06 2.94532
194 52.0725 2.92798
195 52.1175 2.90875
196 52.135 2.926
197 52.11 2.87255
198 52.145 2.91701
199 52.1275 2.92634
200 52.11 2.88532


==> tikz_data/acc_epoch/mnist_huber_inverse_q0.9.dat <==
round mean std
1 17.848 2.84532
2 24.268 3.89844
3 30.59 5.10356
4 26.17 7.54162
5 28.544 8.94575
6 30.994 8.66343
7 33.742 7.25163
8 36.762 5.19098
9 39.612 3.34621
10 42.014 2.4312
11 43.886 1.93429
12 45.084 1.70105
13 45.986 1.70972
14 46.602 1.91548
15 47.08 1.98327
16 47.492 2.01538
17 47.8 2.01019
18 48.128 2.01422
19 48.378 1.96262
20 48.638 1.91619
21 48.824 1.87022
22 49.048 1.81478
23 49.268 1.81602
24 49.466 1.70198
25 49.712 1.66806
26 49.92 1.68034
27 50.114 1.66377
28 50.29 1.68091
29 50.418 1.68299
30 50.598 1.72593
31 50.76 1.71367
32 50.912 1.71516
33 51.05 1.64236
34 51.202 1.67011
35 51.354 1.67457
36 51.482 1.69086
37 51.592 1.70451
38 51.71 1.66071
39 51.872 1.63746
40 51.966 1.63317
41 52.082 1.62724
42 52.16 1.65849
43 52.264 1.65748
44 52.374 1.63523
45 52.44 1.63614
46 52.566 1.61717
47 52.676 1.60274
48 52.76 1.58569
49 52.836 1.59139
50 52.902 1.58823
51 52.984 1.54844
52 53.066 1.53277
53 53.138 1.5057
54 53.214 1.51828
55 53.258 1.50142
56 53.318 1.48336
57 53.37 1.47475
58 53.446 1.50069
59 53.524 1.51522
60 53.604 1.4845
61 53.64 1.46751
62 53.7 1.44741
63 53.762 1.46387
64 53.814 1.46253
65 53.872 1.44788
66 53.922 1.44013
67 53.972 1.41851
68 54.006 1.39767
69 54.048 1.39758
70 54.08 1.39616
71 54.12 1.40195
72 54.154 1.41525
73 54.182 1.38824
74 54.206 1.39583
75 54.236 1.38731
76 54.27 1.38818
77 54.308 1.38896
78 54.336 1.37584
79 54.37 1.38829
80 54.392 1.40626
81 54.426 1.39837
82 54.452 1.38887
83 54.488 1.39836
84 54.504 1.41684
85 54.524 1.39427
86 54.546 1.38034
87 54.57 1.38244
88 54.588 1.38055
89 54.614 1.35992
90 54.64 1.36517
91 54.67 1.38613
92 54.688 1.38979
93 54.712 1.37988
94 54.726 1.39339
95 54.764 1.39245
96 54.792 1.39276
97 54.826 1.38929
98 54.84 1.38923
99 54.87 1.35586
100 54.874 1.35961
101 54.888 1.35925
102 54.904 1.34329
103 54.914 1.34727
104 54.928 1.34323
105 54.946 1.34888
106 54.974 1.34821
107 54.986 1.35053
108 54.986 1.33674
109 54.998 1.33719
110 55.01 1.33909
111 55.032 1.34169
112 55.054 1.34474
113 55.054 1.34534
114 55.066 1.36255
115 55.078 1.3634
116 55.092 1.38169
117 55.106 1.3879
118 55.12 1.35755
119 55.13 1.34642
120 55.142 1.34969
121 55.164 1.35524
122 55.172 1.36219
123 55.18 1.36911
124 55.188 1.3566
125 55.202 1.34126
126 55.218 1.33721
127 55.232 1.33971
128 55.236 1.32967
129 55.248 1.33689
130 55.268 1.33008
131 55.264 1.32843
132 55.272 1.31311
133 55.29 1.31638
134 55.304 1.3143
135 55.296 1.30138
136 55.312 1.29691
137 55.316 1.29446
138 55.328 1.28581
139 55.322 1.27347
140 55.336 1.27367
141 55.348 1.27015
142 55.358 1.25424
143 55.358 1.26054
144 55.362 1.25083
145 55.376 1.24508
146 55.378 1.24751
147 55.386 1.26455
148 55.38 1.26811
149 55.374 1.26828
150 55.386 1.27563
151 55.38 1.2713
152 55.38 1.2756
153 55.382 1.26747
154 55.378 1.26433
155 55.386 1.2732
156 55.392 1.25278
157 55.392 1.25173
158 55.398 1.24486
159 55.406 1.25753
160 55.402 1.25995
161 55.418 1.26395
162 55.42 1.25801
163 55.432 1.26363
164 55.43 1.26226
165 55.432 1.2577
166 55.434 1.26124
167 55.438 1.25165
168 55.438 1.25758
169 55.444 1.24711
170 55.446 1.23678
171 55.462 1.24343
172 55.46 1.23814
173 55.468 1.2272
174 55.486 1.22492
175 55.48 1.22479
176 55.492 1.23017
177 55.492 1.22159
178 55.496 1.22999
179 55.502 1.24975
180 55.504 1.23787
181 55.512 1.23504
182 55.514 1.22895
183 55.522 1.22032
184 55.524 1.23076
185 55.528 1.22259
186 55.536 1.22145
187 55.54 1.2405
188 55.546 1.23417
189 55.558 1.2324
190 55.556 1.23119
191 55.562 1.22903
192 55.564 1.22631
193 55.576 1.21422
194 55.582 1.22396
195 55.578 1.21974
196 55.6 1.23274
197 55.606 1.22708
198 55.618 1.23977
199 55.624 1.23753
200 55.624 1.2454


==> tikz_data/acc_epoch/mnist_krum_inverse_q0.9.dat <==
round mean std
1 9.17 0.361202
2 9.2125 0.585
3 9.2125 0.585
4 9.2125 0.585
5 9.2125 0.585
6 9.315 0.783348
7 9.785 1.65748
8 9.0525 0.209344
9 9.7375 1.56253
10 10.0075 2.08193
11 9.6725 1.26595
12 9.9225 1.35409
13 9.25 0.380351
14 9.395 0.496756
15 9.6525 0.859123
16 9.635 0.750178
17 9.67 0.769978
18 10.0775 1.28136
19 10.0725 1.17523
20 10.44 1.64769
21 10.7025 2.13051
22 11.0775 2.74659
23 10.925 2.36489
24 11.4775 3.28407
25 12.0275 4.05587
26 12.2925 4.5607
27 12.8325 5.23118
28 13.32 6.0908
29 13.59 6.55285
30 14.0375 7.40322
31 14.3175 7.72786
32 14.6475 8.20444
33 15.0575 8.43662
34 15.5375 9.18443
35 15.8075 8.95356
36 16.4175 10.0036
37 16.3175 9.46371
38 16.4925 8.92268
39 17.1725 9.53973
40 17.8125 9.94691
41 18.855 10.6247
42 19.0925 11.0557
43 19.9125 11.5338
44 20.3825 11.5783
45 20.9625 11.5317
46 21.645 12.2129
47 21.8175 11.8352
48 22.35 12.1937
49 22.4375 11.43
50 22.87 11.6032
51 23.7175 11.714
52 23.61 11.4456
53 24.8 12.0908
54 24.325 11.3487
55 24.3575 10.0467
56 25.73 11.829
57 27.415 12.3174
58 28.565 13.4035
59 28.025 12.2613
60 28.9325 13.073
61 29.1575 12.1737
62 30.5575 14.8712
63 30.435 12.8257
64 29.57 13.3811
65 30.99 13.0818
66 31.085 12.8155
67 31.6325 12.0474
68 30.925 11.7856
69 31.27 10.0931
70 32.0525 10.1639
71 32.0775 10.0567
72 32.8025 10.9253
73 33.91 11.1574
74 34.76 12.2758
75 34.6075 10.9717
76 35.4125 12.0514
77 34.4475 10.6685
78 35.76 11.6514
79 36.7525 12.5752
80 35.775 10.7243
81 36.2125 10.7213
82 36.8125 11.5595
83 39.1975 13.3405
84 38.9475 11.8831
85 39.645 12.623
86 39.5475 11.2196
87 40.765 12.9307
88 39.935 10.9875
89 40.655 9.92323
90 42.6525 10.3344
91 43.185 11.3612
92 43.9 12.3489
93 45.1925 12.6836
94 43.805 10.3274
95 43.7625 9.24301
96 44.4925 10.5835
97 43.61 9.55072
98 45.5625 12.5289
99 45.19 12.4919
100 44.6275 10.2777
101 46.325 11.263
102 46.3075 11.4814
103 46.4675 12.4106
104 46.2325 12.3827
105 46.81 12.8864
106 48.6325 12.4499
107 47.99 9.0559
108 49.1225 9.23811
109 48.2775 12.0177
110 48.69 8.75247
111 46.6425 9.76111
112 48.425 12.3439
113 49.37 10.0281
114 48.9 11.6606
115 49.605 8.30691
116 49.71 9.52112
117 50.3125 7.38723
118 49.9125 6.50352
119 51.7225 8.92163
120 49.77 7.52828
121 51.9425 9.42236
122 53.5425 7.61983
123 53.89 7.21182
124 52.3575 6.1562
125 52.3625 8.69791
126 53.7025 6.92693
127 54.835 8.65651
128 53.115 8.29962
129 53.2975 6.84847
130 52.755 6.26576
131 53.8 6.832
132 52.265 5.75264
133 54.23 7.29696
134 55.7925 8.07897
135 56 8.87013
136 53.765 7.19584
137 55.255 8.76994
138 55.3775 6.57001
139 56.05 7.97195
140 55.8975 7.0647
141 56.815 8.41636
142 55.5375 7.27209
143 55.68 7.3173
144 54.4775 6.44428
145 58.85 8.60253
146 57.92 7.90935
147 56.615 6.75989
148 57.785 8.33226
149 56.8725 7.36415
150 56.8175 5.77904
151 58.6725 7.7819
152 56.7425 6.07245
153 57.835 7.81767
154 58.03 8.16213
155 58.345 7.74777
156 59.42 9.58076
157 59.33 7.36415
158 58.665 7.38995
159 58.8675 8.1097
160 58.0025 7.07897
161 58.275 7.13739
162 59.2525 8.33705
163 59.3675 8.89716
164 60.6725 9.84725
165 59.535 8.40744
166 59.79 8.77638
167 60.4625 7.71925
168 59.5475 7.14514
169 59.0775 7.22281
170 59.8925 7.82079
171 60.1 8.29704
172 60.6875 8.89832
173 59.6075 7.9307
174 59.22 7.85629
175 59.5275 7.8639
176 59.9175 6.66025
177 59.8375 7.35594
178 60.6825 8.28864
179 59.87 7.30209
180 60.6375 8.15939
181 60.0325 7.52202
182 60.3625 7.96816
183 60.2525 8.04447
184 61.0625 9.00588
185 60.6575 8.46499
186 59.9375 7.85682
187 60.8175 8.8203
188 60.195 8.01925
189 60.54 8.37552
190 59.77 7.62667
191 60.115 8.25309
192 60.5575 8.48743
193 60.47 8.76487
194 60.61 8.53855
195 60.1325 8.08102
196 60.58 7.09925
197 60.5625 7.37312
198 60.145 7.22816
199 61.7675 7.41197
200 61.0025 7.11509


==> tikz_data/acc_epoch/mnist_sparse_capped_inverse_q0.9.dat <==
round mean std
1 14.82 2.33064
2 18.4533 6.76773
3 22.7267 2.49753
4 30.0767 4.65234
5 36.0467 3.09894
6 39.1867 1.4677
7 40.67 1.28035
8 41.63 1.68437
9 42.37 1.73853
10 43.0633 1.60032
11 43.74 1.27542
12 44.56 0.710845
13 45.2933 0.221209
14 45.9167 0.219621
15 46.5367 0.676782
16 47.14 1.00861
17 47.6 1.18123
18 47.97 1.27326
19 48.3867 1.35397
20 48.8 1.31731
21 49.1867 1.35412
22 49.5433 1.45514
23 49.9233 1.67989
24 50.43 1.96604
25 50.8367 2.255
26 51.3167 2.56742
27 51.92 2.91741
28 52.55 3.08475
29 53.05 3.25489
30 53.6 3.37803
31 54.1667 3.63881
32 54.7967 3.91799
33 55.3367 4.14686
34 55.8933 4.31213
35 56.5833 4.52944
36 57.1967 4.63915
37 57.95 4.6868
38 58.7667 4.71722
39 59.5067 4.71203
40 60.2633 4.57671
41 61.1067 4.5659
42 61.75 4.51288
43 62.5267 4.32169
44 63.1667 4.39952
45 63.7867 4.3558
46 64.44 4.30875
47 65.1133 4.26627
48 65.6633 4.27404
49 66.2133 4.41142
50 66.7433 4.49562
51 67.21 4.60941
52 67.71 4.64262
53 68.2067 4.72102
54 68.7167 4.77006
55 69.2433 4.83138
56 69.7033 4.68598
57 70.1367 4.69196
58 70.4867 4.64339
59 70.95 4.61376
60 71.39 4.60779
61 71.7767 4.60936
62 72.12 4.51541
63 72.53 4.33418
64 72.9433 4.30163
65 73.29 4.31847
66 73.6733 4.26763
67 74.0867 4.29447
68 74.43 4.24495
69 74.7367 4.20895
70 75.1367 4.08209
71 75.45 4.03536
72 75.72 3.9655
73 76.0967 3.84958
74 76.47 3.89894
75 76.7433 3.81065
76 77.04 3.7144
77 77.2767 3.65002
78 77.6167 3.60775
79 77.83 3.48488
80 78.0567 3.53902
81 78.2567 3.48219
82 78.6 3.54918
83 78.8467 3.5595
84 79.0767 3.58633
85 79.27 3.5104
86 79.4767 3.43462
87 79.6533 3.39356
88 79.8033 3.30533
89 79.9833 3.2016
90 80.2167 3.13002
91 80.2933 3.14238
92 80.5133 3.09044
93 80.6567 2.99443
94 80.8567 2.95984
95 81.02 2.93849
96 81.1633 2.90176
97 81.2933 2.81205
98 81.4533 2.87135
99 81.6133 2.78058
100 81.7833 2.76287
101 81.92 2.67006
102 82.1167 2.65182
103 82.23 2.61008
104 82.38 2.5959
105 82.4633 2.555
106 82.5733 2.5511
107 82.7033 2.5111
108 82.8667 2.55645
109 83.0267 2.37593
110 83.1467 2.36487
111 83.2667 2.29613
112 83.2933 2.29803
113 83.4533 2.2491
114 83.5033 2.23755
115 83.61 2.18227
116 83.66 2.18543
117 83.7567 2.03976
118 83.8267 2.04671
119 83.91 2.01651
120 83.9633 2.11283
121 84.0733 2.02219
122 84.1467 2.01498
123 84.1767 2.01669
124 84.24 1.98653
125 84.3467 1.8974
126 84.3967 1.93146
127 84.4633 1.87215
128 84.5933 1.83841
129 84.69 1.80186
130 84.7733 1.82968
131 84.84 1.78502
132 84.86 1.79677
133 84.9533 1.79511
134 84.99 1.76315
135 85.0467 1.70518
136 85.1467 1.69261
137 85.21 1.69576
138 85.2067 1.67584
139 85.3067 1.65995
140 85.3633 1.6447
141 85.4033 1.64342
142 85.4967 1.59249
143 85.5167 1.60179
144 85.5767 1.60513
145 85.6433 1.61593
146 85.7233 1.54714
147 85.7533 1.61599
148 85.8 1.56528
149 85.8733 1.59042
150 85.9333 1.57535
151 85.9633 1.59676
152 86.0167 1.60232
153 86.0833 1.58421
154 86.1133 1.57488
155 86.1667 1.5908
156 86.2033 1.57303
157 86.25 1.55965
158 86.2667 1.55841
159 86.2933 1.50749
160 86.3 1.52588
161 86.3633 1.50444
162 86.4267 1.54523
163 86.46 1.50403
164 86.49 1.49492
165 86.4933 1.53735
166 86.5433 1.49674
167 86.6 1.49251
168 86.6133 1.49135
169 86.6633 1.52762
170 86.7 1.45503
171 86.7233 1.49001
172 86.7467 1.485
173 86.81 1.46
174 86.8067 1.47005
175 86.8267 1.45514
176 86.87 1.43503
177 86.8967 1.47005
178 86.9433 1.47028
179 86.9267 1.43514
180 86.94 1.45041
181 87.0133 1.42514
182 87.0667 1.40001
183 87.0867 1.41001
184 87.09 1.41
185 87.1267 1.415
186 87.1333 1.43681
187 87.16 1.43524
188 87.17 1.42095
189 87.1833 1.43681
190 87.2 1.40524
191 87.2067 1.42584
192 87.2433 1.40607
193 87.24 1.40043
194 87.3 1.41524
195 87.3067 1.425
196 87.3233 1.37078
197 87.3733 1.37551
198 87.3633 1.3803
199 87.3867 1.39536
200 87.4133 1.39077


==> tikz_data/acc_epoch/mnist_trimmed_inverse_q0.9.dat <==
round mean std
1 12.265 2.68262
2 13.49 3.09383
3 14.7825 2.88744
4 12.175 1.56507
5 11.9875 2.0105
6 12.54 2.59357
7 13.23 3.21862
8 13.94 3.71619
9 14.2725 3.95564
10 14.605 4.10942
11 14.7975 4.14609
12 14.9775 4.00324
13 15.0325 3.74143
14 15.0425 3.41726
15 14.705 3.20281
16 14.4675 3.37243
17 14.5325 3.60284
18 14.8225 3.52807
19 15.5675 3.66011
20 16.615 4.08538
21 17.435 4.72036
22 18.245 5.52155
23 18.9875 6.22215
24 19.51 6.49505
25 19.9875 6.5981
26 20.49 6.64505
27 20.945 6.50269
28 21.655 6.24037
29 22.3225 6.42987
30 23.755 6.03146
31 25.2825 5.35702
32 26.9125 4.73864
33 28.3 4.5802
34 29.475 4.61095
35 30.7225 4.46267
36 31.99 4.25644
37 33.1875 3.9586
38 34.305 3.79818
39 35.4075 3.61061
40 36.3725 3.49257
41 37.2625 3.34599
42 38.325 2.95699
43 39.18 2.70212
44 39.975 2.62849
45 40.53 2.46387
46 41.1725 2.27745
47 41.765 1.98663
48 42.4375 1.55701
49 43.12 1.41112
50 43.89 1.54255
51 44.5175 2.03585
52 45.005 2.47562
53 45.36 2.77778
54 45.615 2.91232
55 45.7725 3.00385
56 46.005 3.05099
57 46.16 3.01718
58 46.2675 3.01322
59 46.41 2.95057
60 46.57 2.8856
61 46.715 2.79979
62 46.835 2.78068
63 46.8875 2.74319
64 47 2.65955
65 47.1375 2.61834
66 47.2625 2.52302
67 47.3975 2.451
68 47.5075 2.39589
69 47.575 2.32506
70 47.6825 2.26375
71 47.765 2.25584
72 47.915 2.13725
73 47.965 2.09183
74 48.0625 1.96986
75 48.205 1.97157
76 48.3225 1.97297
77 48.495 1.95565
78 48.6375 1.91624
79 48.735 1.77412
80 48.8675 1.67066
81 48.9425 1.56528
82 48.9925 1.46986
83 49.17 1.37298
84 49.3 1.32363
85 49.2975 1.26889
86 49.4875 1.22067
87 49.565 1.21835
88 49.5825 1.21223
89 49.6275 1.19016
90 49.7225 1.17528
91 49.7125 1.21137
92 49.7925 1.21569
93 49.8575 1.28425
94 49.8375 1.29343
95 49.9525 1.36229
96 50.0725 1.4343
97 50.1525 1.45951
98 50.23 1.51541
99 50.31 1.54374
100 50.41 1.574
101 50.4175 1.6268
102 50.4275 1.66584
103 50.41 1.7445
104 50.395 1.8067
105 50.4125 1.81151
106 50.445 1.86237
107 50.485 1.86359
108 50.48 1.89468
109 50.5075 1.87406
110 50.535 1.85825
111 50.54 1.92383
112 50.5525 1.98095
113 50.6275 1.90335
114 50.6825 1.87475
115 50.7025 1.85396
116 50.7325 1.86029
117 50.71 1.85204
118 50.77 1.82167
119 50.7675 1.85027
120 50.7975 1.84312
121 50.805 1.84453
122 50.875 1.78457
123 50.92 1.80686
124 50.92 1.79382
125 50.9275 1.83069
126 50.95 1.83365
127 50.9525 1.85441
128 50.965 1.82783
129 51 1.85927
130 51.08 1.80006
131 51.145 1.73631
132 51.15 1.75581
133 51.185 1.70001
134 51.2275 1.6646
135 51.3 1.65817
136 51.3 1.65946
137 51.3425 1.62512
138 51.37 1.62692
139 51.43 1.58588
140 51.3925 1.61244
141 51.43 1.55964
142 51.48 1.53003
143 51.5025 1.53002
144 51.5175 1.55674
145 51.525 1.54735
146 51.5225 1.54412
147 51.555 1.52837
148 51.5675 1.52356
149 51.5925 1.51948
150 51.635 1.52492
151 51.7025 1.48417
152 51.7375 1.44191
153 51.755 1.44154
154 51.7475 1.41052
155 51.7675 1.36795
156 51.845 1.35579
157 51.8375 1.3628
158 51.875 1.34612
159 51.89 1.36731
160 51.935 1.33663
161 51.9575 1.31822
162 51.95 1.32086
163 51.9975 1.31322
164 52.02 1.32126
165 52.0425 1.3501
166 52.0425 1.31738
167 52.085 1.28282
168 52.065 1.34364
169 52.065 1.40818
170 52.0775 1.39875
171 52.09 1.39133
172 52.1275 1.39715
173 52.1575 1.41153
174 52.1625 1.40597
175 52.175 1.40232
176 52.17 1.40316
177 52.22 1.39344
178 52.26 1.41692
179 52.29 1.42695
180 52.2875 1.41956
181 52.305 1.43839
182 52.2975 1.44841
183 52.3 1.47777
184 52.33 1.47813
185 52.3525 1.46085
186 52.3725 1.46452
187 52.4375 1.46525
188 52.43 1.43478
189 52.46 1.43171
190 52.4625 1.4133
191 52.46 1.37472
192 52.4825 1.37829
193 52.49 1.35787
194 52.5425 1.38428
195 52.595 1.38983
196 52.5975 1.41184
197 52.615 1.40766
198 52.635 1.42402
199 52.6575 1.41335
200 52.715 1.43091


==> tikz_data/acc_mean_v4/mean_cifar10_backdoor_q0.6.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 74.2100 0.0520 73.0500 0.2687 25.3550 1.1667 74.6950 0.3889 74.3650 0.1768 71.6100 0.3412 74.1500 0.5120 73.7975 0.6347 73.6100 0.4777 74.1600 0.4987 73.8300 0.4389 74.0700 0.1414
0.2 72.8867 0.1350 66.6600 1.1597 16.4700 0.3536 73.1050 0.2899 72.8800 0.3677 69.7333 0.5064 72.9975 0.1531 72.5625 0.4871 72.9350 0.4664 73.0900 0.3134 72.0675 0.3250 71.7350 0.2475
0.3 71.7667 0.1069 47.4600 0.0707 15.1800 1.5981 70.7250 1.2374 71.2400 0.3818 67.0633 0.7160 71.9000 0.4698 71.6750 0.4629 71.3200 0.2418 71.2425 0.2944 69.7925 0.6416 69.1500 0.6505
0.4 70.1000 0.3822 30.9250 0.3182 12.1200 3.0971 66.0700 0.7637 69.7100 0.2828 60.3933 0.4842 69.8725 0.6595 69.6925 0.4466 68.5900 0.4966 69.3300 0.7360 65.5025 2.2368 65.3000 1.4566


==> tikz_data/acc_mean_v4/mean_cifar10_backdoor_q0.9.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 66.5333 0.2194 62.8550 0.2051 13.1950 3.3163 65.6600 0.1980 66.3500 0.2263 63.5267 0.3331 66.2225 0.4055 66.0975 0.7283 65.9100 0.2906 65.9425 0.6497 65.4350 0.6443 65.1250 0.7000
0.2 64.7333 0.8951 54.5250 0.8415 13.7550 5.0841 64.0500 0.1838 63.2100 0.6788 58.5800 1.2102 64.0025 0.6523 63.7000 1.2463 64.1300 0.9427 63.4550 0.2086 63.6550 1.2790 62.1300 0.8910
0.3 63.0700 0.4303 35.3850 2.6941 9.7950 0.2899 59.4450 1.6334 60.6250 1.9163 53.7000 0.9143 62.0550 0.4856 62.3925 0.1582 60.6050 1.1756 60.3025 0.8018 57.9150 1.2757 60.2600 0.2970
0.4 59.9000 0.1664 18.6200 2.5314 10.0600 0.0849 52.9250 2.7648 55.9400 0.8627 48.0433 0.8444 59.0400 0.6298 59.6850 0.5035 56.5400 0.9867 56.3125 0.4222 52.1375 0.5946 55.3000 0.2970


==> tikz_data/acc_mean_v4/mean_cifar10_double_attack_q0.6.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 74.0900 0.3061 73.5567 0.5312 25.4067 1.3319 72.7150 0.6718 71.9767 0.5279 72.8533 0.1106 58.9875 2.0197 64.3350 3.6074 72.4875 0.2892 72.8150 0.8181 73.2250 0.6113 73.1150 0.0495
0.2 72.8933 0.2765 70.6033 0.1834 29.3500 2.7371 69.8050 1.9304 68.7333 0.1518 72.0933 0.3121 64.9750 2.3704 70.7450 3.2984 70.7133 0.3465 69.9050 0.3152 70.7925 0.4666 70.1700 0.0566
0.3 71.6333 0.2937 69.4367 0.3443 23.4267 2.8052 67.2600 0.7212 65.7367 0.8159 71.2033 0.4143 55.8025 3.3572 57.1425 3.1677 67.7700 0.9629 67.4275 1.0051 66.9550 0.6728 67.6100 0.4667
0.4 70.5400 0.6955 69.0067 0.3556 26.5500 1.5661 62.7550 0.0636 58.3933 1.3642 64.5067 0.2325 10.0000 0.0000 10.0000 0.0000 63.3433 0.7804 63.0225 1.2268 62.9875 0.7650 63.0650 0.8556


==> tikz_data/acc_mean_v4/mean_cifar10_double_attack_q0.9.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 66.4533 0.0839 64.8633 0.3573 18.9400 1.5096 63.3000 0.1273 62.1133 1.1003 64.4667 0.1861 66.1950 2.7054 66.9025 1.6741 63.2700 0.8561 63.2650 1.4613 64.6500 0.8856 64.0600 0.5091
0.2 64.9500 0.1389 62.1367 1.2777 18.0233 3.8643 60.1650 0.1061 56.4100 1.0708 64.1033 0.5074 59.2933 1.3997 60.2600 2.1207 59.3100 1.0179 59.4750 0.8790 61.8375 0.7892 60.2000 2.2627
0.3 62.8867 0.5729 60.1500 1.4385 17.6000 3.5416 56.5400 1.2021 46.8267 1.2987 61.7700 0.5456 46.3150 5.5084 10.0000 0.0000 52.7200 0.4763 53.1400 1.7342 57.2800 0.3923 53.1200 1.8243
0.4 59.9767 1.2496 59.0233 1.0163 17.9533 2.7888 50.9450 1.1102 39.4767 1.0471 53.6433 1.1906 10.0000 0.0000 10.0000 0.0000 46.0050 2.0343 45.9875 1.4864 52.1175 1.4355 46.7350 1.7324


==> tikz_data/acc_mean_v4/mean_cifar10_flip_labels_q0.6.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 74.5933 0.5378 73.5333 0.7073 27.6600 4.5113 73.1200 0.0283 72.1900 0.6409 70.5220 3.6591 72.6050 0.7512 73.8075 0.6325 72.4150 0.4397 72.3125 0.3716 73.4975 0.4189 73.5000 0.5374
0.2 73.2100 0.0866 70.5500 0.7508 24.7650 2.1850 71.7200 0.0283 67.6300 0.6065 71.5560 0.6790 69.6975 2.2874 71.4500 1.6850 66.1850 1.1263 66.8925 0.8745 71.0350 0.3118 70.7950 1.0394
0.3 72.4300 0.2339 68.5967 0.5329 27.1900 0.4525 67.3900 0.2970 52.2267 7.7602 67.1660 3.0806 64.1600 3.8858 67.5075 4.5912 60.1250 5.4644 55.8525 6.5876 68.6575 1.0341 66.1800 0.2546
0.4 70.5233 0.1557 62.1967 1.9694 24.9900 0.1414 51.1800 0.7354 51.2067 9.3899 45.8640 12.9607 50.9625 4.0124 53.3850 1.7991 39.9800 8.1466 41.9700 9.5878 52.4400 2.2807 55.7650 1.0394


==> tikz_data/acc_mean_v4/mean_cifar10_flip_labels_q0.9.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 66.8567 0.5008 64.9333 0.5705 21.2350 0.4031 62.2450 0.3323 61.7000 0.7326 59.4840 6.8613 62.6550 1.0652 63.1050 0.7752 61.9300 0.9089 61.6475 0.8128 63.9050 0.4149 62.6600 0.8627
0.2 64.8533 0.2401 61.8367 0.9226 17.6350 2.6941 59.2750 0.2899 54.9133 0.7760 58.3340 6.5316 57.7550 0.6639 57.0975 1.0550 55.5775 1.9132 54.9550 1.1682 59.8025 1.2606 57.1300 0.2404
0.3 62.3933 0.5082 60.0033 0.9450 11.9400 0.0000 53.0200 1.9658 48.5933 1.5200 58.5580 6.5414 51.4225 2.1556 49.0650 2.8619 47.9325 2.2515 49.9425 2.2102 53.3975 1.6839 51.0600 5.0346
0.4 58.8600 2.2224 53.5667 10.3696 15.9750 0.1768 43.4500 2.0930 41.2367 1.7806 47.8180 5.4234 42.1100 0.8031 40.1875 0.6152 42.2225 1.5740 41.3425 2.0418 44.9200 3.4922 38.9500 1.6122


==> tikz_data/acc_mean_v4/mean_cifar10_inverse_q0.6.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 74.4533 0.5848 72.8200 0.6630 29.6750 0.7142 71.0500 0.2456 67.8250 1.5768 72.4167 0.3479 70.8100 0.6079 71.3675 1.0658 71.3975 0.2894 71.4350 0.6111 71.9275 0.7767 71.9950 0.7771
0.2 73.1600 0.6265 70.5633 0.2954 30.1150 0.9829 67.1800 0.3869 10.0000 0.0000 71.4967 0.2593 65.3675 1.7377 66.7067 1.1736 67.6100 0.4658 67.3925 1.0938 68.0775 0.3994 67.5633 0.1563
0.3 72.0500 0.5462 67.6200 0.7337 29.1500 2.6163 59.2167 0.8638 10.0000 0.0000 68.0100 0.7826 10.0000 0.0000 10.0000 0.0000 67.0900 1.4846 67.2025 0.6279 60.4850 1.7403 65.5450 1.3930
0.4 70.3167 0.2371 65.9833 0.1069 24.4800 1.4425 42.4367 3.8434 10.0000 0.0000 52.8367 3.3215 10.0000 0.0000 10.0000 0.0000 10.0000 0.0000 10.0000 0.0000 42.8925 1.8582 10.0000 0.0000


==> tikz_data/acc_mean_v4/mean_cifar10_inverse_q0.9.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 66.2633 0.6679 64.5500 1.3146 19.2350 3.5143 61.5567 1.7341 10.0000 0.0000 64.1300 0.3378 60.9750 2.0013 61.2625 1.1762 61.1750 0.7266 62.8925 1.5796 62.0750 0.3605 61.9575 1.6773
0.2 64.4133 0.3742 60.4633 1.3805 17.5900 2.4607 55.2667 1.5482 10.0000 0.0000 61.5667 1.1094 10.0000 0.0000 10.0000 0.0000 55.0125 1.2683 56.7675 0.3084 56.7375 1.6664 56.3700 0.7639
0.3 62.9533 1.1263 57.5300 1.7896 21.3150 3.5002 48.1633 1.3367 10.0000 0.0000 59.5767 1.2751 10.0000 0.0000 10.0000 0.0000 53.5325 5.5686 52.0925 3.7637 49.2900 2.3139 47.9333 2.9343
0.4 59.3833 1.1408 56.2433 1.1851 17.0300 1.5698 38.1700 1.3700 10.0000 0.0000 47.1967 0.6331 10.0000 0.0000 10.0000 0.0000 10.0000 0.0000 10.0000 0.0000 34.1000 4.4689 10.0000 0.0000


==> tikz_data/acc_mean_v4/mean_cifar10_lie_attack_q0.6.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 74.2000 0.2986 73.5167 0.2013 65.4267 0.7616 74.6633 0.2503 74.3033 0.0586 74.0700 0.1697 74.1000 0.6364 73.1900 0.2700 74.2700 0.1179 74.4733 0.0351 72.0433 0.0764 74.3300 0.1015
0.2 71.9575 0.2579 50.1767 0.6149 45.0400 1.0934 69.0067 0.4801 73.5067 0.2001 72.7800 0.1697 72.7950 0.3182 64.1400 0.5086 65.2533 0.4588 66.1800 0.4814 58.5633 0.7731 68.0750 0.1768
0.3 60.9067 0.3696 31.1867 2.3014 28.7000 1.5161 45.9800 1.2078 64.0433 0.8755 63.9150 0.0212 64.3100 0.1838 42.5267 2.2781 50.5267 0.6223 50.9233 0.1531 43.4767 0.8119 51.6450 0.2899
0.4 41.5650 3.2810 9.9967 0.0058 10.0000 0.0000 27.6500 0.4015 44.6967 2.8721 42.5400 0.2687 43.0450 0.7425 27.4500 1.1393 33.5233 2.0561 35.0467 1.1226 21.3733 2.0633 36.1600 1.9819


==> tikz_data/acc_mean_v4/mean_cifar10_lie_attack_q0.9.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 66.4925 0.1895 65.5733 0.6301 52.6833 0.5979 67.0000 0.6755 66.5367 0.9911 66.3500 0.1414 66.7450 0.6718 64.9867 0.2139 66.1800 0.0557 66.1800 0.5411 60.7967 0.1893 67.0800 0.9131
0.2 61.7925 0.5004 40.9900 1.1265 35.3933 1.3276 57.2233 0.4050 64.3033 0.4081 64.0750 0.5869 64.3900 0.0141 51.4933 0.3066 52.9833 1.1283 54.5633 1.3745 47.0033 2.1325 61.2300 0.1407
0.3 46.2150 1.7597 13.8233 3.4352 13.3233 3.1279 35.4733 1.4775 51.7067 0.8014 49.4850 0.2475 52.4700 0.1838 32.1567 1.4086 39.4933 1.0800 40.7067 0.2663 31.2300 3.9801 45.5833 1.2375
0.4 28.3350 0.4361 10.0000 0.0000 10.0133 0.0153 10.0000 0.0000 33.0367 2.5660 34.1080 1.0390 31.5900 1.4991 11.6867 2.9909 22.1433 1.8600 25.5633 0.2779 10.0033 0.0058 26.4867 2.5784


==> tikz_data/acc_mean_v4/mean_mnist_backdoor_q0.6.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 92.3200 0.1414 92.1500 0.0707 27.6000 3.9868 91.7433 0.0666 91.9867 0.0643 92.2133 0.2201 92.1500 0.1513 92.1100 0.1646 93.7200 0.2651 93.4800 0.3676 91.6125 0.2550 92.3975 0.0838
0.2 92.6450 0.3041 91.7267 0.2155 28.1600 0.9656 91.2400 0.2107 91.3367 0.1909 91.6633 0.1662 91.3133 0.1172 91.6200 0.2722 92.5433 0.1250 92.2967 0.1850 91.0175 0.3006 91.4800 0.2787
0.3 92.1950 0.1344 69.2300 1.9451 15.8300 4.3376 90.4033 0.1570 91.0333 0.1644 90.8867 0.4579 91.1467 0.1801 90.1700 0.0917 91.2167 0.4215 90.9933 0.2205 90.4000 0.3344 90.7325 0.3853
0.4 92.4600 0.2687 59.6633 3.3215 22.6400 6.5403 88.7667 0.6034 89.9333 0.2434 90.3567 0.1930 90.3800 0.3110 88.5433 0.4352 90.5133 0.3332 90.5133 0.1060 88.4375 0.6919 89.9325 0.3510


==> tikz_data/acc_mean_v4/mean_mnist_backdoor_q0.9.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 89.6950 0.4172 88.7900 0.0424 15.2067 0.3459 88.5133 0.5776 88.4333 0.6295 88.3467 0.2183 88.5667 0.8422 88.2667 0.1858 89.2667 0.5335 89.5500 0.4051 87.7825 0.4794 88.7900 0.4298
0.2 89.1750 1.7748 83.2833 2.4000 16.3567 2.3992 86.8400 0.9918 87.1300 1.1722 87.8700 1.0315 87.1733 1.1917 85.2200 1.6939 87.4167 0.4310 86.9667 1.3539 86.2275 0.4100 87.4250 0.2852
0.3 88.8100 0.7071 51.7900 8.7938 18.6833 2.3268 81.0800 1.0401 84.9967 0.5331 84.9367 0.8251 84.5733 0.8755 79.3933 4.8906 86.5267 1.2197 84.3133 0.5988 81.1675 2.1837 84.9350 1.2233
0.4 87.8800 1.1597 33.8900 1.8010 16.9000 2.6909 74.4467 2.4829 79.7400 2.6450 81.4500 1.1130 80.5233 0.7316 72.1700 3.8388 79.3333 2.1867 80.1667 3.3770 67.8900 4.3882 80.7950 2.6470


==> tikz_data/acc_mean_v4/mean_mnist_double_attack_q0.6.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 92.5733 0.0473 91.9800 0.1054 82.2400 3.6637 91.9967 0.0404 92.2867 0.2150 92.0800 0.1212 92.2733 0.1762 92.0567 0.3265 94.3725 1.3878 94.9438 0.2298 91.9200 0.2233 91.9725 0.3148
0.2 92.3867 0.0208 91.6900 0.0819 80.8200 2.0345 91.6100 0.4034 91.6200 0.1054 91.6733 0.0839 91.7233 0.2101 91.5933 0.2350 94.2925 0.2100 94.7755 0.2476 91.0325 0.0981 91.2750 0.5098
0.3 92.3367 0.4619 91.2200 0.1345 79.2800 1.6007 90.6800 0.6684 90.8333 0.3963 90.7800 0.6243 90.4700 0.3843 91.4933 0.0321 94.1275 0.1711 94.0665 1.5278 90.7725 0.5771 90.0800 1.0356
0.4 92.3100 0.2254 90.7867 0.2155 80.7700 2.1455 89.7400 0.2551 85.6767 6.0512 82.9900 4.9859 86.4533 4.1362 90.5733 0.6787 93.5825 0.3021 91.4975 5.7490 89.6275 0.5584 85.0025 2.9014


==> tikz_data/acc_mean_v4/mean_mnist_double_attack_q0.9.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 89.9267 0.2103 88.8033 0.2223 71.2033 0.5173 88.3200 0.4480 89.4233 0.4648 89.1167 0.2868 87.9733 1.1529 88.8367 0.6784 91.5933 0.5016 91.1300 1.4558 87.5800 0.5381 86.0550 1.2843
0.2 89.7633 0.1069 87.5033 0.2255 71.8300 2.6355 85.0167 1.0499 86.7933 1.6372 80.8433 1.6013 82.2667 2.2021 87.8300 0.6824 83.7433 4.8493 89.9733 0.1443 86.1775 0.8557 78.4725 2.4197
0.3 89.3467 0.2401 87.0100 1.1268 71.2467 1.5675 82.0067 2.8308 71.4900 6.1585 68.1250 3.8679 74.4850 2.6799 84.9067 0.6933 85.2267 2.6461 76.2333 5.7237 82.7750 2.8958 66.6225 0.9505
0.4 87.4733 0.9482 85.4700 0.3119 62.4267 5.9018 76.1033 1.2166 68.2850 3.6699 10.0000 0.0000 10.0000 0.0000 83.5000 3.4439 57.1467 1.5998 60.5433 4.3297 76.7100 2.6273 57.9575 0.3473


==> tikz_data/acc_mean_v4/mean_mnist_flip_labels_q0.6.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 92.6267 0.0723 92.0650 0.0354 86.0767 0.2150 92.1467 0.2902 92.6467 0.0321 92.4400 0.2517 92.4600 0.0497 92.1820 0.2445 92.6020 0.1608 92.8940 0.6722 92.0925 0.2796 92.4850 0.1668
0.2 92.7100 0.0458 91.8650 0.3182 86.2867 0.8015 91.5767 0.1716 92.2300 0.1253 91.8925 0.3939 91.5525 0.3938 91.8950 0.3465 92.3360 0.2367 92.8400 0.7317 91.6375 0.1992 92.1725 0.3584
0.3 92.3900 0.0700 91.6800 0.1980 86.3667 0.5607 91.0233 0.3239 89.5633 0.1940 88.9650 0.5448 89.5075 0.7542 91.6850 0.3606 92.0580 0.3782 92.1560 0.4633 91.0275 0.1394 91.5450 0.4873
0.4 92.2233 0.1973 91.1350 0.4455 86.4267 0.2401 90.1300 0.7451 77.7100 0.6065 72.7050 2.5258 73.5600 3.3590 91.2200 0.2828 89.9040 1.4060 88.2880 2.4886 90.2550 0.2275 88.3500 1.4161


==> tikz_data/acc_mean_v4/mean_mnist_flip_labels_q0.9.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 89.6033 0.2367 89.0100 0.0566 76.4600 0.8380 88.5367 0.3443 88.0533 0.2901 86.9975 0.4897 86.7150 0.3447 88.6100 0.3659 88.6000 0.4665 89.0040 0.2669 88.1200 0.4477 87.3125 0.6596
0.2 89.5500 0.5730 87.5950 0.9546 76.7200 1.2619 86.5433 0.0551 80.0433 0.1286 78.3125 0.7566 79.1150 0.6853 87.4100 1.0889 86.2240 0.8222 86.1680 0.8553 86.0925 0.3245 78.6625 1.7545
0.3 88.3000 0.2787 87.0250 0.6576 76.1600 0.9619 82.1333 1.2587 67.7400 0.8843 66.3550 0.6820 63.5025 1.9223 85.9900 0.3818 72.4300 3.7930 71.1160 2.4924 82.6800 0.5382 65.2200 1.9854
0.4 87.4467 0.2554 87.5350 0.3465 75.5533 0.5953 71.2067 3.7418 56.1100 0.3704 54.4450 1.9654 54.0025 2.4482 85.3600 1.3718 55.2040 2.1559 54.8180 1.4063 72.8225 3.8705 54.8375 2.5566


==> tikz_data/acc_mean_v4/mean_mnist_inverse_q0.6.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 92.4033 0.1858 91.5900 0.3818 81.9900 3.3414 91.3833 0.3179 84.1600 1.0492 84.9767 3.1901 83.0233 1.3647 91.3067 0.2676 91.8167 0.2868 92.1833 0.0416 91.4075 0.2947 91.7100 0.3232
0.2 91.8800 0.4557 91.2600 0.1556 80.4333 4.3285 90.6300 0.0794 74.0633 0.4441 73.7833 1.3100 73.7300 0.1800 91.1833 0.1447 90.6967 0.1474 90.3233 0.1305 90.6625 0.4379 84.8125 3.3706
0.3 91.8333 0.3296 90.2867 0.2669 75.7167 1.5888 88.4933 0.9952 10.0000 0.0000 10.0000 0.0000 10.0000 0.0000 90.3900 0.5881 87.8500 4.9660 89.1400 0.8758 88.9025 0.6065 65.2600 1.1636
0.4 91.6167 0.3301 89.1133 0.3326 76.8800 1.1027 84.3467 1.5215 10.0000 0.0000 10.0000 0.0000 10.0000 0.0000 88.4400 1.4052 60.8800 3.6140 59.0533 0.2550 83.8875 1.9325 57.0950 1.5451


==> tikz_data/acc_mean_v4/mean_mnist_inverse_q0.9.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 88.7100 0.5462 87.0950 0.0636 68.8900 1.2454 84.4867 0.7516 10.0000 0.0000 10.0000 0.0000 10.0000 0.0000 85.8933 0.9750 84.9200 1.0755 84.5400 0.8688 85.3300 0.4092 82.0850 1.3392
0.2 88.4467 0.1767 85.8800 0.2263 66.2467 5.6023 77.7600 2.2981 10.0000 0.0000 10.0000 0.0000 10.0000 0.0000 85.9700 1.1344 76.1533 0.9957 76.6900 0.1752 80.7150 2.1874 73.2800 1.3191
0.3 86.8633 0.1514 82.5400 0.9623 64.3867 3.5647 66.5300 3.9079 10.0000 0.0000 10.0000 0.0000 10.0000 0.0000 82.0567 4.0487 65.8467 2.1778 67.3867 0.9400 68.2725 0.9267 64.0000 0.9379
0.4 87.4133 1.3908 83.8000 1.8253 61.9267 8.4150 52.3800 1.5485 10.0000 0.0000 10.0000 0.0000 10.0000 0.0000 81.4433 2.8073 10.0000 0.0000 10.0000 0.0000 52.1100 2.8853 55.3975 1.3000


==> tikz_data/acc_mean_v4/mean_mnist_lie_attack_q0.6.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 92.7167 0.0404 92.1600 0.0173 92.3200 0.1697 92.2100 0.2546 92.6700 0.1131 92.5733 0.0896 92.7600 0.1400 92.2100 0.1552 92.2500 0.1015 92.5200 0.1852 92.3075 0.1372 92.4525 0.1310
0.2 92.2433 0.0153 91.4400 0.5575 90.9200 0.3960 92.0700 0.1980 92.6050 0.2051 92.5600 0.1572 92.7600 0.0721 91.8800 0.0265 91.7033 0.1818 91.7367 0.1150 91.5625 0.1511 92.0375 0.0236
0.3 90.7033 0.0751 89.4067 1.3567 88.0650 0.5303 90.6550 0.0071 91.9100 0.0283  92.0900 0.3291 92.1067 0.1419 90.3967 0.0473 90.9367 0.1159 91.0300 0.2128 90.1225 0.1489 92.0875 0.2986
0.4 86.8767 4.0216 50.1500 33.5187 39.5350 11.3632 87.5800 0.2263 90.1600 0.0141 90.6000 0.1179 90.6400 0.0854 86.9367 0.0473 89.1500 0.0854 89.2900 0.5897 87.0575 0.3328 90.6925 0.1212


==> tikz_data/acc_mean_v4/mean_mnist_lie_attack_q0.9.dat <==
fraction_malicious sparse_capped_mean sparse_capped_std bulyan_mean bulyan_std krum_mean krum_std trimmed_mean trimmed_std nodefence_mean nodefence_std cclip_mean cclip_std cclip_bucketing_mean cclip_bucketing_std bulyan_bucketing_mean bulyan_bucketing_std rfa_mean rfa_std rfa_bucketing_mean rfa_bucketing_std cwmed_mean cwmed_std huber_mean huber_std
0.1 90.1533 0.0513 88.8000 0.3727 89.4900 0.3253 88.9350 0.1061 90.0650 0.6859 89.9000 0.4214 89.9100 0.2718 89.1367 0.1595 89.6867 0.4443 89.1300 0.4713 87.9600 0.4055 90.0850 0.4365
0.2 89.5100 0.1054 86.1600 1.9228 83.8450 1.0112 88.4150 0.1485 88.5400 1.1031 88.8467 0.1823 89.1333 0.2631 87.5267 0.6772 86.7633 0.2779 87.3500 0.9469 86.3650 1.0318 89.3375 0.4772
0.3 86.3033 0.1415 58.9200 22.9775 26.5600 1.9092 81.7800 0.4950 86.9200 0.8768 86.4733 1.2066 87.9633 1.1485 81.7300 2.5364 82.2500 2.9161 82.1600 1.6311 79.0725 2.3157 86.1875 1.0337
0.4 70.1021 2.1681 21.2267 13.0901 11.6200 0.2263 56.7050 4.7023 84.2150 2.3405 81.6333 2.6834 82.6900 1.0857 29.9833 2.0714 55.5033 3.1407 57.3867 7.0660 56.0300 2.6821 68.8300 14.5043


==> tikz_data/compare_convergence_v2/cc_cifar10_bulyan_backdoor_q0.9.dat <==
round mean std
1 12.3867 2.26686
2 17.9233 3.6573
3 23.9433 4.94911
4 20.5567 2.13247
5 18.9067 3.32422
6 19.41 2.03443
7 19.21 2.66118
8 17.6533 2.16077
9 16.7067 1.05116
10 17.1267 1.37961
11 16.8067 1.35356
12 17.88 2.15381
13 17.6167 2.1823
14 17.3967 1.43465
15 17.86 1.4989
16 15.9967 1.01692
17 18.1733 1.96363
18 18.64 2.00709
19 17.5067 1.46224
20 18.33 2.6709
21 17.5467 1.40998
22 17.9367 2.63584
23 18.52 1.66442
24 19.08 2.10209
25 18.71 1.30046
26 19.35 2.62338
27 16.4933 0.205508
28 17.97 0.511566
29 16.98 0.919293
30 17.76 1.59502
31 18.64 1.37851
32 15.64 1.69576
33 18.4967 2.3553
34 18.68 1.82157
35 18.45 0.672235
36 16.6167 2.18416
37 16.4467 2.39145
38 16.0033 1.129
39 16.2633 1.579
40 18.1867 1.40685
41 16.96 2.17791
42 16.13 1.32367
43 19.75 2.05497
44 17.38 2.50863
45 18.4267 1.09436
46 18.0667 1.90295
47 17.6467 0.963967
48 17.3533 1.14762
49 16.12 1.5016
50 16.8967 2.76941
51 19.2867 1.02627
52 17.2133 2.29239
53 16.9167 2.2665
54 17.2433 0.411987
55 15.3967 3.96038
56 17.42 2.93065
57 17.13 1.78065
58 19.8533 1.165
59 17.3133 2.73131
60 16.9033 1.81564
61 18.5867 1.6901
62 18.4167 3.14875
63 17.99 1.90181
64 18.1433 3.59002
65 17.39 1.43252
66 19.3133 1.58639
67 18.6867 2.19657
68 19.18 1.87385
69 18.8867 3.40566
70 19.7233 2.23733
71 18.4 1.57038
72 18.6367 1.29867
73 18.02 2.66803
74 15.3433 3.86907
75 17.91 1.3946
76 19.1167 2.61947
77 15.5467 0.927919
78 19.0733 2.46468
79 17.75 2.99134
80 18.57 2.32463
81 17.71 1.53157
82 17.6233 2.64527
83 17.3433 2.09199
84 17.5167 0.589604
85 17.5867 2.22608
86 17.95 3.50907
87 18.1833 1.69895
88 19.2667 1.8599
89 17.6133 2.37003
90 16.2233 3.996
91 18.6767 1.05841
92 17.86 1.15425
93 17.5733 4.98081
94 18.3667 1.88373
95 17.3167 2.95162
96 19.8367 0.633193
97 18.7233 1.57646
98 18.65 0.478435
99 19.68 0.51264
100 18.0433 2.604
101 18.05 2.8872
102 19.2733 2.82194
103 17.6767 3.44358
104 19.3533 0.740968
105 17.52 4.60388
106 18.3367 3.67606
107 18.16 2.98849
108 17.7733 1.78733
109 20.2733 1.41846
110 18.54 0.364966
111 18.5667 4.14597
112 17.3433 4.18815
113 18.93 2.92855
114 19.9167 1.43563
115 20.2367 1.47802
116 17.41 2.0104
117 19.1833 0.670099
118 19.8833 0.44859
119 18.0233 2.45358
120 20.12 1.96731
121 20.31 2.76136
122 18.7567 4.67145
123 18.8267 1.09226
124 18.4367 5.46806
125 18.4667 0.93618
126 18.5733 1.80101
127 20.4833 1.82226
128 20.4033 0.949333
129 19.7267 2.90524
130 18.6033 2.20493
131 20.1633 1.84164
132 20.03 1.01681
133 18.7233 2.93573
134 18.6133 3.7327
135 20.0467 2.55128
136 19.7433 2.37243
137 19.8667 2.28018
138 20.6633 1.2307
139 18.3633 0.262742
140 18.92 2.98055
141 19.81 0.537308
142 17.59 3.13713
143 19.1733 2.12095
144 17.8867 4.79565
145 18.2767 2.12331
146 20.5833 3.3155
147 19.0233 2.2684
148 19.0033 4.22025
149 19.7367 4.87049
150 17.3967 4.65732
151 19.0667 1.03016
152 19.1433 2.58864
153 18.9033 0.962098
154 21.7633 3.45053
155 22.0867 2.155
156 20.1567 1.01756
157 20.2267 3.01009
158 22.3933 0.38527
159 19.5867 2.64485
160 18.28 3.18558
161 22.3167 2.4559
162 22.2333 0.709389
163 21.05 1.83076
164 18.57 2.98583
165 18.3933 2.90466
166 17.85 2.81856
167 17.6533 4.73895
168 17.0933 1.99415
169 18.2267 0.0650641
170 20.1233 1.82582
171 21.0667 2.04182
172 17.1033 0.276466
173 18.2033 2.54199
174 21.44 1.68502
175 18.95 2.06872
176 20.61 3.15462
177 19.8 1.84616
178 17.7867 2.53989
179 19.07 3.69707
180 20.3 1.97069
181 20.4833 2.32436
182 19.75 4.76457
183 20.17 1.22282
184 20.6533 2.12041
185 20.3133 3.57562
186 16.3333 0.517333
187 20.1433 3.1266
188 20.5767 1.2554
189 19.9567 3.65625
190 20.03 1.31697
191 21.8267 0.790021
192 19.2567 1.37384
193 21.8067 0.71905
194 20.7467 1.51925
195 19.05 2.39314
196 20.6367 0.943946
197 19.3733 1.46705
198 20.5133 3.35294
199 16.9333 1.97794
200 18.7233 2.53184
201 21.6567 1.48931
202 20.57 1.86984
203 19.99 2.84923
204 22.0167 1.40664
205 20.9667 3.90346
206 21.09 2.86512
207 19.3267 3.94214
208 21.3067 1.68906
209 19.8167 3.35753
210 20.2 1.77542
211 20.7233 3.6336
212 20.51 3.91449
213 20.1033 0.866333
214 18.49 4.03129
215 19.1867 2.74347
216 21.1667 2.3281
217 21.3867 2.98882
218 18.0433 3.08983
219 18.9033 2.57601
220 19.9033 5.42079
221 21.0733 1.88166
222 19.78 5.12678
223 20.9767 0.972231
224 17.06 4.0571
225 20.5533 2.23567
226 17.61 3.8885
227 18.1333 1.21583
228 19.1667 1.6914
229 19.0667 3.58935
230 17.8933 1.71797
231 15.8167 2.13449
232 19.8467 2.36325
233 16.7533 2.80678
234 17.8633 1.26706
235 19.0833 4.93198
236 20.26 1.00494
237 18.23 0.91526
238 20.5233 1.64044
239 20.7867 1.1218
240 20.1633 2.25323
241 20.6767 1.10925
242 18.26 4.1419
243 18.39 3.37581
244 18.26 1.36396
245 19.0267 1.31804
246 18.7167 1.43228
247 18.4067 3.82
248 19.6367 0.819288
249 17.0633 1.61026
250 19.2433 2.63016
251 19.7 0.723948
252 18.9133 0.837636
253 20.1 0.907028
254 18.5133 2.8186
255 18.1033 4.9622
256 19.95 1.39097
257 19.19 1.11906
258 17.91 2.17476
259 20.9533 1.11778
260 21.07 0.59
261 18.9267 1.11738
262 20.4467 3.69089
263 18.7467 3.6809
264 17.7067 2.27575
265 17.8567 1.22688
266 20.02 1.83401
267 17.9767 3.01357
268 19.7067 1.88346
269 18.9133 4.27314
270 17.4033 2.42776
271 18.29 3.57853
272 19.0733 0.378197
273 18.2733 2.95287
274 20.1033 2.78633
275 21.15 0.216564
276 18.71 0.329242
277 17.68 4.31104
278 19.5 1.79519
279 17.9567 4.77017
280 21.9767 1.3273
281 19.6567 2.92668
282 19.35 3.46328
283 18.33 1.97051
284 19.7167 2.08505
285 18.4033 4.31637
286 20.2267 0.0152753
287 19.46 4.31197
288 19.51 3.03857
289 17.34 3.14549
290 21.1233 1.41797
291 17.1533 1.74772
292 18.13 0.475079
293 18.1067 0.532009
294 17.61 4.66322
295 19.2 3.22929
296 18.1333 2.79817
297 21.2533 0.926517
298 18.5333 2.87124
299 18.7233 5.48821
300 19.7667 0.505008
301 16.82 2.43637
302 18.82 1.95768
303 16.4067 2.81264
304 19.34 2.6887
305 17.98 1.48445
306 18.1133 0.69515
307 18.7967 1.71395
308 18.74 2.55024
309 19.6667 0.83002
310 18.9133 2.84419
311 18.93 2.77638
312 18.0567 3.47967
313 19.6233 1.00072
314 18.1933 0.225906
315 15.4 2.98013
316 18.74 1.01119
317 19.3033 3.30341
318 19.6567 4.32395
319 18.5533 2.86008
320 18.0567 2.92582
321 18.7 1.60072
322 17.5733 3.05035
323 16.79 5.37554
324 19.98 1.46359
325 18.12 2.17401
326 20.58 2.06981
327 14.1733 1.8172
328 17.1833 1.93681
329 16.9767 5.05175
330 18.9933 2.273
331 18 3.82114
332 16.3167 4.23621
333 15.72 3.14978
334 19.93 0.978621
335 20.42 2.03266
336 17.7667 4.54319
337 18.9133 0.61922
338 19.45 2.66043
339 19.0467 3.52574
340 19.44 2.918
341 19.85 2.5377
342 19.6467 3.55404
343 17.8633 3.41017
344 19.8267 4.4571
345 18.08 3.70065
346 17.3067 3.91605
347 18.1533 5.88422
348 17.12 0.95828
349 20.11 4.12737
350 20.4933 4.04933
351 18.9533 3.73551
352 18.5767 3.1258
353 17.6433 3.53995
354 15.4333 2.08061
355 16.5467 2.70448
356 16.5867 4.75706
357 18.06 5.56118
358 20.7467 2.90435
359 17.9133 4.30732
360 18.2267 1.29662
361 18.8867 3.60725
362 17.1633 3.37582
363 18.3933 5.76976
364 17.5233 1.61599
365 18.6533 4.28773
366 17.69 1.75519
367 18.4233 0.730091
368 16.5467 2.26522
369 17.15 1.13119
370 18.32 2.4574
371 18.03 3.26729
372 18.5767 4.86672
373 18.7267 2.93115
374 19.1233 2.27786
375 16.1367 1.67804
376 18.8467 1.26231
377 18.5267 4.60546
378 15.8667 4.28092
379 16.4433 4.36937
380 18.8967 2.53338
381 18.5633 3.549
382 16.9 4.41167
383 19.7033 1.72018
384 19.36 4.66952
385 20.68 3.11203
386 19.0033 2.52809
387 14.8833 2.80261
388 15.19 5.1058
389 17.75 2.75371
390 17.5133 2.64063
391 16.1267 4.16438
392 16.9733 3.22357
393 18.6033 3.41295
394 19.35 2.81235
395 19.2333 3.18428
396 19.68 3.82314
397 17.6967 3.65423
398 18.71 4.10917
399 15.88 3.39239
400 18.1467 1.96882


==> tikz_data/compare_convergence_v2/cc_cifar10_bulyan_bucketing_backdoor_q0.9.dat <==
round mean std
1 17.6 2.77501
2 23.1567 1.6853
3 27.9867 1.22712
4 24.64 0.885381
5 25.7967 0.20502
6 26.1867 0.629312
7 26.6567 0.395264
8 26.7267 0.726659
9 26.8733 0.839782
10 27.6533 1.07361
11 27.6633 1.16092
12 27.33 0.832887
13 27.61 1.40424
14 27.6733 1.4459
15 27.7467 1.18627
16 27.93 0.78886
17 28.46 0.907359
18 29.7433 1.61803
19 29.23 1.44979
20 29.77 1.33742
21 29.36 1.02504
22 30.44 0.995942
23 30.46 1.70713
24 29.7333 2.61251
25 30.3833 2.48261
26 30.49 2.09721
27 29.9233 3.03989
28 30.8967 2.31487
29 30.6567 2.56198
30 30.88 2.29737
31 31.4067 2.51281
32 31.3733 2.76685
33 30.3233 2.63599
34 31.2967 3.27711
35 31.2133 2.7801
36 32.6833 2.63917
37 32.5067 3.04116
38 32.3633 3.31791
39 33.41 2.01
40 32.7167 2.63978
41 32.81 2.95044
42 33.0933 1.96879
43 33.4067 2.48355
44 34.1133 1.75745
45 33.1633 2.77806
46 33.9333 2.03844
47 33.9167 1.86776
48 33.1833 2.00734
49 34.34 2.40763
50 34.7433 2.45734
51 34.1333 2.25478
52 34.1433 2.52199
53 34.49 2.71785
54 34.5433 2.59386
55 33.2567 2.61255
56 35.18 2.7315
57 34.6733 2.13404
58 34.75 2.2133
59 35.1733 2.44365
60 35.0967 2.81264
61 34.8433 2.43229
62 36.18 2.62158
63 35.3267 2.41384
64 35.2867 2.04163
65 35.7067 2.66025
66 35.1533 1.73969
67 35.5133 2.76885
68 35.8333 2.67143
69 35.83 2.21188
70 36.7233 2.48508
71 36.1833 2.40196
72 36.2567 2.08486
73 36.8767 2.69995
74 36.3933 2.17783
75 35.8267 2.20512
76 36.9433 2.25615
77 36.5267 2.5463
78 36.6633 2.84846
79 36.6467 2.24164
80 36.7233 1.99656
81 36.04 1.96459
82 36.9567 2.4559
83 37.2233 2.58809
84 36.9767 2.43196
85 37.4933 2.4255
86 37.59 2.07355
87 37.4933 2.38747
88 37.6667 2.22855
89 37.7767 2.83867
90 37.8633 2.79593
91 37.7167 2.73434
92 37.7933 2.87258
93 38.2 2.76949
94 38.28 2.60271
95 38.1 2.47158
96 38.27 2.95623
97 38.5167 2.71519
98 38.2167 2.62148
99 38.29 3.21327
100 38.76 2.66107
101 38.8567 2.09917
102 38.4333 2.20301
103 38.6967 2.40583
104 38.5833 2.53498
105 38.4833 2.54999
106 38.69 1.98567
107 37.9533 1.54481
108 38.74 1.87104
109 38.95 2.48091
110 39.4567 2.58194
111 39.57 2.51859
112 39.36 2.07181
113 39.4033 2.02021
114 39.1933 2.255
115 39.3933 2.65739
116 40.0167 2.44115
117 40.38 2.92144
118 39.8067 2.51017
119 39.7367 1.89487
120 40.0333 2.06626
121 40.0767 1.93975
122 39.7933 1.85133
123 39.93 1.86623
124 39.4433 1.97358
125 40.0933 2.15407
126 40.3933 2.3194
127 39.9633 2.15834
128 39.78 1.7362
129 39.9133 2.17868
130 39.6667 1.51952
131 40.0967 1.23751
132 40.8667 1.48018
133 41.0467 1.9381
134 41.1833 1.60637
135 40.9033 1.55327
136 40.7933 1.73062
137 40.6667 1.84841
138 41.0733 1.86057
139 40.6733 1.73039
140 41.0433 1.64931
141 41.0767 1.9789
142 40.8267 1.51292
143 40.86 1.31731
144 41.1733 1.28255
145 40.84 1.27574
146 41.2033 1.47409
147 41.1733 1.19274
148 40.8533 1.83805
149 41.19 2.15961
150 41.4 1.68199
151 41.41 1.92759
152 41.42 1.58073
153 41.1933 1.3476
154 41.4033 1.00082
155 41.1 1.10639
156 41.5467 1.11876
157 41.4833 0.817088
158 42.0467 0.905115
159 41.8467 1.48021
160 42.0367 1.27508
161 42.0267 1.10889
162 42.0333 1.28161
163 42.3 0.998749
164 42.43 1.27448
165 42.33 0.964365
166 42.1367 0.829719
167 42.03 1.12468
168 42.2967 1.33452
169 42.0833 1.34556
170 42.01 1.24012
171 42.36 0.918041
172 42.4467 1.32591
173 41.9633 1.64385
174 41.9467 1.43012
175 42.6933 1.42184
176 42.5867 1.46206
177 42.6067 1.24508
178 42.3367 1.30113
179 42.2833 0.523864
180 42.6033 0.651178
181 42.5067 0.781046
182 43.0167 0.909744
183 43.3567 0.866968
184 43.09 1.06672
185 43.0167 0.78831
186 42.7667 1.01908
187 43.1433 0.765398
188 43.2867 0.834286
189 43.2667 0.851724
190 42.99 0.730821
191 42.93 0.884251
192 42.8733 0.755667
193 43.4033 0.853834
194 43.4367 0.916315
195 43.4333 0.770541
196 42.99 0.481352
197 43.1567 1.02378
198 43.3433 0.873747
199 43.5333 1.19918
200 43.64 0.944299
201 43.7933 0.962514
202 43.5433 0.459819
203 43.6233 0.652482
204 43.53 0.668356
205 43.7233 0.560119
206 43.42 0.315119
207 43.7033 0.504612
208 43.65 0.62
209 43.6567 0.615007
210 43.5867 0.510327
211 43.64 0.730205
212 43.5733 0.573963
213 43.7267 0.546291
214 43.6233 0.479618
215 43.9633 0.705715
216 43.9933 0.606658
217 44.1367 0.815618
218 44.2633 0.8177
219 44.1133 0.548847
220 44.0233 0.588586
221 44.41 0.699071
222 44.4833 0.630423
223 44.2 0.507149
224 44.3033 0.720162
225 44.16 0.645058
226 44.1 0.430929
227 44.4667 0.380175
228 44.3733 0.531068
229 44.4067 0.353883
230 44.07 0.337787
231 44.2233 0.505008
232 44.2567 0.701522
233 44.4267 0.575007
234 44.5733 0.540031
235 44.5167 0.670099
236 44.3667 0.286764
237 44.46 0.589491
238 44.5833 0.424539
239 44.7067 0.490136
240 44.7567 0.427707
241 44.55 0.598582
242 44.7567 0.583981
243 44.8433 0.475114
244 44.76 0.556687
245 44.9 0.558659
246 45.08 0.520865
247 44.9367 0.557704
248 44.9467 0.595343
249 44.8033 0.607975
250 45.0467 0.53799
251 44.9867 0.372335
252 45.2667 0.418609
253 45.3633 0.553384
254 45.14 0.383145
255 44.9 0.819024
256 44.9533 0.296704
257 44.92 0.36756
258 45.12 0.540278
259 45.3133 0.799521
260 45.2767 0.642677
261 45.3567 0.653937
262 45.2767 0.86153
263 45.28 0.945569
264 45.57 0.468081
265 45.57 0.793221
266 45.41 0.97
267 45.2733 0.542801
268 45.3333 0.628198
269 45.4567 0.543722
270 45.6033 0.66463
271 45.64 0.633167
272 45.73 0.792654
273 45.58 0.807217
274 45.58 0.771168
275 45.5467 0.98068
276 45.76 0.817068
277 45.6667 0.747819
278 45.6267 0.719884
279 45.5233 0.948174
280 45.68 0.934077
281 45.6767 0.807857
282 45.5733 0.592818
283 45.8267 0.815618
284 45.7433 0.722657
285 45.8433 0.862342
286 45.9167 0.988956
287 45.9433 0.800895
288 45.8133 1.08302
289 45.8567 1.19274
290 45.8067 1.16217
291 45.95 1.19553
292 46.0133 1.13729
293 45.7633 1.16937
294 46.0633 1.075
295 46.0633 1.14286
296 46.05 1.06902
297 46.2 1.04919
298 46.0533 0.966661
299 46.0567 1.04644
300 46.2567 1.07025
301 46.2167 1.13949
302 46.3567 0.955528
303 46.1933 0.88636
304 46.2833 0.854069
305 46.2333 0.841982
306 46.3333 0.935111
307 46.1433 0.802517
308 46.28 0.805729
309 46.3133 1.00406
310 46.39 0.95142
311 46.25 0.855102
312 46.0767 1.04577
313 46.2267 0.98287
314 46.3833 1.005
315 46.3467 0.900296
316 46.35 0.917006
317 46.4967 0.977258
318 46.28 1.12503
319 46.28 1.09014
320 46.45 1.15763
321 46.4867 1.15418
322 46.4267 1.21397
323 46.6867 1.04639
324 46.6233 1.05078
325 46.6233 0.910293
326 46.7367 1.08048
327 46.8267 1.04078
328 46.72 1.07531
329 46.6533 1.165
330 46.8233 1.07314
331 46.87 1.08125
332 46.66 1.13062
333 46.6667 1.20355
334 46.84 1.05205
335 46.66 1.12468
336 46.6467 1.25906
337 46.6867 1.2822
338 46.81 1.09343
339 46.9267 1.05832
340 46.7833 0.959653
341 46.6867 0.887938
342 46.8867 1.04078
343 47.07 0.993781
344 47.11 0.897051
345 47.0333 0.955528
346 46.99 0.960156
347 46.9467 1.1201
348 47.0833 1.07872
349 47.0733 1.20272
350 46.9333 1.08813
351 46.9067 1.08002
352 46.91 1.15469
353 47.0667 1.06978
354 47.32 0.886397
355 47.0967 1.04835
356 47.0633 0.913583
357 47.22 0.860291
358 47.28 0.991413
359 47.2267 0.998115
360 47.1867 1.11935
361 47.29 1.06532
362 47.2433 0.990825
363 47.39 1.03937
364 47.37 0.997397
365 47.3867 1.19182
366 47.4133 1.00848
367 47.3333 1.25532
368 47.48 1.25714
369 47.4467 1.08025
370 47.56 1.19034
371 47.5267 0.901351
372 47.65 0.86238
373 47.5633 0.886811
374 47.6633 0.81941
375 47.5433 1.0321
376 47.6567 0.926355
377 47.67 0.998649
378 47.69 1.05929
379 47.5167 1.00878
380 47.65 0.945727
381 47.52 0.818535
382 47.5733 0.916642
383 47.6167 0.972951
384 47.7067 0.897905
385 47.78 1.25622
386 47.71 1.11946
387 47.8067 1.1544
388 47.72 1.17286
389 47.66 1.17503
390 47.7133 1.11554
391 47.7833 1.03992
392 47.8733 0.930502
393 47.7533 0.950386
394 47.69 1.04747
395 47.74 0.923688
396 47.8367 0.990421
397 47.9433 1.13443
398 47.9433 1.00779
399 47.97 0.84
400 48.0433 0.844413


==> tikz_data/compare_convergence_v2/cc_cifar10_bulyan_bucketing_inverse_q0.9.dat <==
round mean std
1 17.5867 2.13317
2 24.19 1.85275
3 27.59 0.193132
4 23.0767 1.08887
5 23.7067 1.43674
6 23.76 1.58085
7 23.8833 1.97186
8 24.37 2.16423
9 24.13 2.31411
10 23.9567 2.4966
11 24.4167 2.494
12 24.53 2.91357
13 24.88 3.16454
14 25 3.08647
15 25.0767 2.99072
16 25.43 3.25572
17 25.81 3.27701
18 26.02 3.35362
19 26.4167 3.25948
20 26.7767 3.35837
21 27.1233 3.41049
22 27.3267 3.51486
23 27.69 3.35072
24 27.93 3.5362
25 28.02 3.49661
26 28.3133 3.87363
27 28.4667 3.7525
28 28.7833 3.7294
29 28.8933 3.64889
30 29.17 3.54158
31 29.2267 3.46989
32 29.5733 3.65618
33 29.7333 3.64624
34 29.79 4.00364
35 30.0167 4.05919
36 30.12 3.93585
37 30.3067 4.09216
38 30.78 4.06181
39 31.0533 4.015
40 31.33 4.30683
41 31.5767 4.08674
42 31.58 4.06767
43 31.8533 4.2953
44 31.8633 4.23025
45 32.2567 4.23246
46 32.7733 3.79806
47 32.8067 4.05606
48 32.9933 4.28383
49 33.0633 4.19324
50 33.3167 4.08804
51 33.59 4.27975
52 33.51 4.27964
53 33.58 4.13711
54 33.9733 3.8628
55 34.3933 3.69573
56 34.3833 3.777
57 34.9033 3.44114
58 35.03 3.38566
59 35.2567 3.32927
60 35.5067 3.52563
61 35.76 3.38071
62 35.4267 3.39231
63 35.7567 3.46096
64 35.8867 3.51603
65 36.1833 3.47267
66 36.4067 3.54776
67 36.9067 3.42065
68 36.8233 3.49653
69 36.55 3.49153
70 36.9367 3.14029
71 36.9 3.27083
72 37.06 3.50504
73 37.3067 3.51446
74 37.4333 3.24192
75 37.5367 3.22695
76 37.6433 3.2079
77 37.8767 2.91912
78 38.06 3.44749
79 38.24 3.24117
80 38.4767 3.0051
81 38.4833 3.23237
82 38.4233 3.41954
83 38.6633 3.42914
84 38.7967 2.57327
85 38.7967 2.71261
86 39.2467 2.88621
87 39.1833 2.66504
88 39.1233 2.77479
89 39.24 2.65072
90 39.63 2.6487
91 39.6967 2.56925
92 39.8233 2.90676
93 39.82 2.84879
94 40.0067 2.95375
95 40.32 2.7681
96 40.6033 2.48991
97 40.6067 2.60832
98 40.6267 2.48565
99 40.5933 2.31055
100 40.87 2.46846
101 41.3367 2.55426
102 41.0367 2.92616
103 40.9 2.75788
104 41.3533 2.5062
105 40.95 2.66163
106 41.1833 2.81624
107 41.4433 2.52243
108 41.7867 2.24402
109 41.74 2.41948
110 41.6067 2.63608
111 41.9233 2.04327
112 42.2167 1.91985
113 42.23 2.10943
114 42.4333 2.01847
115 42.6933 2.07269
116 42.54 1.99389
117 42.5433 2.13332
118 42.6933 2.20614
119 42.81 1.97441
120 43.17 1.89692
121 43.1467 1.6762
122 43.3467 2.02587
123 43.3567 1.61686
124 43.4367 1.30615
125 43.85 1.20379
126 43.6633 1.03016
127 44.4 0.886623
128 44.21 1.50622
129 44.3433 0.991228
130 44.1467 0.875233
131 44.2467 1.04735
132 44.1667 0.815618
133 44.7467 0.334714
134 44.9933 0.0862168
135 44.9067 0.0378594
136 45.1067 0.115036
137 45.25 0.571664
138 45.23 0.711056
139 44.92 1.20835
140 45.2733 1.22231
141 45.0233 1.41465
142 45.09 0.785812
143 45.47 0.68942
144 45.7133 0.345881
145 45.78 0.13
146 46.0533 0.102632
147 45.8667 0.119304
148 46.09 0.450444
149 45.7533 0.611583
150 46.2467 0.447474
151 46.1367 0.388373
152 46.43 0.43
153 46.64 0.792212
154 46.2533 1.27226
155 46.1767 1.13531
156 46.4233 1.05311
157 45.9867 0.936287
158 46.2767 0.556447
159 46.48 0.793032
160 46.24 0.924175
161 47.0033 0.254231
162 46.94 0.644438
163 47.2567 0.595343
164 47.29 0.65
165 47.4567 0.436845
166 47.2933 0.210792
167 47.4233 0.659874
168 47.4967 0.799083
169 47.5 0.723809
170 47.5533 1.01962
171 47.8333 0.864947
172 47.6967 0.831164
173 48.1033 0.473533
174 48.0167 0.682959
175 47.7267 0.524817
176 47.6933 1.13694
177 47.8333 1.12322
178 47.9433 0.920942
179 47.66 1.27354
180 47.7067 0.876432
181 47.9033 1.43827
182 47.9667 1.25532
183 48.15 1.07364
184 47.9367 1.39001
185 47.9233 1.09144
186 47.8333 1.60114
187 48.19 1.08503
188 48.4133 0.976183
189 48.3667 1.48396
190 48.42 1.22135
191 48.2433 0.710587
192 49.0433 0.594671
193 48.45 0.729932
194 48.4233 0.747016
195 48.61 0.710422
196 48.1367 1.24557
197 48.66 1.11216
198 48.4633 1.26611
199 48.67 1.00732
200 48.85 1.44572
201 48.7933 1.23452
202 49.0167 1.35722
203 48.9867 1.41959
204 48.6667 1.64512
205 48.6167 1.68007
206 48.6167 1.42514
207 48.5267 1.8221
208 48.87 1.06452
209 48.82 0.799937
210 48.6667 1.04844
211 48.5 1.44762
212 48.6367 1.43197
213 49.16 1.03942
214 49 0.992421
215 48.6733 0.954428
216 48.6033 1.17798
217 48.7267 1.19926
218 48.48 1.72476
219 48.6 1.87838
220 49.0367 1.0751
221 48.62 0.97
222 48.54 1.43722
223 48.3667 1.71316
224 48.67 1.4601
225 48.67 1.24712
226 48.8633 1.16079
227 48.77 1.16658
228 49.05 1.23089
229 49.1633 0.984598
230 49.0433 1.47127
231 49.0367 0.773714
232 49.35 0.6755
233 49.37 1.02093
234 49.5967 0.953223
235 49.3467 0.904728
236 49.5967 1.34005
237 49.64 1.32284
238 49.4567 1.12926
239 49.52 1.27315
240 49.6833 0.950386
241 49.84 0.95687
242 49.63 1.32367
243 49.1367 1.15699
244 49.57 1.27
245 49.84 0.885381
246 49.0833 0.660782
247 49.28 1.04446
248 49.48 1.04014
249 49.6233 1.21385
250 49.0467 0.735686
251 49.0133 1.07361
252 49.3033 1.04543
253 49.2233 0.716543
254 49.7667 1.1017
255 49.51 1.47238
256 49.4967 1.21332
257 49.0567 1.73782
258 49.28 1.50629
259 49.23 1.94826
260 48.99 1.74826
261 49.03 1.32842
262 49.1333 0.993999
263 49.4933 1.06006
264 49.0633 1.73923
265 49.4933 1.40208
266 49.3067 1.37074
267 49.3367 1.37914
268 49.5067 0.967488
269 49.31 0.805729
270 49.4033 0.956887
271 49.4667 1.21261
272 49.01 1.57772
273 49.2067 1.12447
274 49.1367 1.73362
275 48.7667 1.3661
276 48.8067 1.09701
277 49.0933 0.752352
278 49.3567 0.610027
279 49.0867 0.672483
280 49.74 1.03015
281 49.3167 1.61376
282 49.1133 1.66632
283 49.2167 1.54027
284 49.1767 1.40058
285 49.2633 0.903401
286 48.8533 1.3287
287 48.9667 1.00724
288 49.33 1.05128
289 49.1433 1.57462
290 49.6633 1.65143
291 49.3967 1.4526
292 49.2933 1.74431
293 49.4933 1.20674
294 49.1733 1.56366
295 49.49 1.41778
296 49.25 1.50808
297 49.4667 0.926517
298 49.33 0.990606
299 49.0833 0.804757
300 48.9933 1.26005
301 48.6567 1.89447
302 49.2933 1.83713
303 49.4567 1.49684
304 49.4533 1.14727
305 49.29 1.21347
306 48.6867 1.32926
307 48.5067 1.55876
308 48.5933 1.42581
309 48.9433 1.8695
310 49.43 1.79452
311 48.72 2.17442
312 48.7233 1.91419
313 48.6367 1.89384
314 48.85 1.99652
315 48.9633 1.76092
316 49.3767 1.28442
317 49.2267 1.29218
318 48.9167 1.28586
319 49.08 1.28312
320 48.8267 1.09258
321 48.8233 0.927434
322 48.6467 1.96826
323 48.22 1.62
324 48.1533 0.518684
325 48.2767 1.12367
326 48.2833 1.75847
327 48.39 1.32276
328 48.3733 0.792549
329 48.74 1.07722
330 48.2567 1.66986
331 48.14 2.20502
332 48.0233 2.20301
333 47.6833 2.60633
334 48.2267 2.22893
335 48.2867 2.85241
336 48.08 2.61559
337 48.3167 1.91756
338 48.5933 1.31325
339 48.7933 1.44894
340 48.8233 1.96953
341 48.3733 1.41896
342 48.25 1.01356
343 47.8067 2.25615
344 47.8467 2.37018
345 47.75 2.50096
346 48.1567 1.92511
347 48.0167 1.78696
348 47.9467 2.54803
349 47.8567 2.07097
350 47.6533 1.88407
351 47.4567 1.96658
352 47.4633 1.97571
353 47.7167 1.97526
354 48.2367 1.68055
355 47.8433 1.81445
356 48.31 1.36737
357 48.3833 1.24263
358 47.23 1.04159
359 47.11 1.46318
360 47.0833 1.7361
361 46.7667 2.26102
362 47.1433 1.94962
363 47.8067 1.69356
364 47.8133 0.80575
365 48.13 0.51264
366 47.9067 1.18732
367 47.82 1.2985
368 48.0633 1.57691
369 47.6267 1.76698
370 47.27 1.37535
371 46.7133 2.18436
372 46.8933 2.08013
373 46.6267 1.91043
374 46.94 1.27703
375 47.5267 2.0951
376 47.69 2.18842
377 47.28 1.45523
378 47.3167 1.62805
379 46.98 2.41911
380 47.4067 1.97791
381 47.3267 1.54319
382 47.3567 1.09258
383 47.9033 1.33613
384 47.46 1.43419
385 47.7067 1.41426
386 47.4433 1.49751
387 47.4433 1.91772
388 47.5567 1.85109
389 47.6033 1.44918
390 47.07 1.22111
391 47.1533 1.05292
392 46.8233 1.32259
393 46.83 1.58009
394 46.56 1.38391
395 46.2267 1.06327
396 46.5433 1.53787
397 46.3233 1.39507
398 46.4833 0.560833
399 47.09 0.478435
400 47.1967 0.633114


==> tikz_data/compare_convergence_v2/cc_cifar10_bulyan_inverse_q0.9.dat <==
round mean std
1 15.728 3.45412
2 22.856 3.63836
3 26.178 3.45794
4 21.582 2.38084
5 21.87 2.59757
6 22.502 2.84698
7 23.38 2.93061
8 23.534 3.00065
9 23.382 2.99716
10 23.634 3.13616
11 24.06 3.12853
12 24.816 3.62851
13 24.9 3.769
14 24.872 3.80671
15 25.28 3.75543
16 25.944 3.76668
17 26.784 4.0183
18 27.268 3.86667
19 27.762 3.72745
20 28.156 3.8791
21 28.712 4.26824
22 29.12 4.42499
23 29.442 4.28902
24 29.794 3.92405
25 29.994 3.90718
26 30.284 3.86949
27 30.586 3.85215
28 31.034 4.03076
29 31.006 3.91073
30 31.184 3.8997
31 31.372 4.26719
32 31.748 4.24847
33 32.068 4.47827
34 32.062 4.35894
35 32.328 4.76452
36 32.502 4.80765
37 32.614 4.81555
38 32.832 4.87663
39 32.97 4.89202
40 32.79 4.9939
41 33.14 4.95538
42 33.462 5.04188
43 33.87 5.03134
44 34.01 5.1235
45 34.146 5.14047
46 34.438 5.05552
47 34.676 5.08282
48 34.85 5.18043
49 35.064 5.18663
50 35.424 5.10533
51 35.8 4.99502
52 36.026 4.77272
53 36.194 4.78028
54 36.506 5.15114
55 36.942 4.89757
56 37.04 4.79004
57 37.376 4.95832
58 37.73 4.68154
59 37.796 4.36693
60 38.102 4.68805
61 38.452 4.49256
62 38.492 4.55836
63 38.828 4.57609
64 38.94 4.29621
65 38.974 4.86095
66 39.37 4.46758
67 39.47 4.5391
68 39.66 4.37328
69 39.984 4.56263
70 40.272 4.27536
71 40.51 4.01454
72 40.864 4.23478
73 40.91 4.03588
74 41.27 4.30539
75 41.308 3.89457
76 41.212 4.2307
77 41.482 4.2525
78 41.728 3.96872
79 42.106 4.48145
80 42.08 4.09337
81 42.336 4.20391
82 42.56 4.29033
83 42.84 4.20676
84 42.872 3.99865
85 42.986 4.08357
86 43.136 3.99902
87 43.508 4.00852
88 43.38 4.21637
89 43.588 4.03116
90 43.506 3.92475
91 43.826 4.03204
92 44.038 3.99951
93 44.248 4.03471
94 44.416 3.94912
95 44.358 3.90722
96 44.584 3.88501
97 44.84 3.95304
98 44.948 3.91598
99 45.124 3.78794
100 45.128 3.90647
101 45.32 3.99289
102 45.278 3.80622
103 45.344 3.76101
104 45.502 3.80725
105 45.85 3.69722
106 46.018 3.78647
107 46.106 3.6157
108 46.148 3.67936
109 46.148 3.58912
110 46.374 3.68954
111 46.59 3.72209
112 46.69 3.84762
113 46.622 3.61494
114 46.884 3.76864
115 46.94 3.53287
116 47.056 3.56173
117 47.214 3.63312
118 47.116 3.84024
119 47.438 3.54249
120 47.574 3.50401
121 47.514 3.45151
122 47.76 3.72208
123 47.672 3.70024
124 47.756 3.51114
125 47.88 3.67181
126 48.108 3.57963
127 48.21 3.50642
128 48.214 3.3813
129 48.176 3.41892
130 48.364 3.53376
131 48.252 3.30448
132 48.42 3.40704
133 48.638 3.38354
134 48.554 3.56653
135 48.796 3.45623
136 48.854 3.34435
137 48.858 3.53776
138 49.012 3.54529
139 49.06 3.33608
140 49.04 3.4804
141 49.212 3.28169
142 49.318 3.1922
143 49.394 3.32091
144 49.54 3.36869
145 49.544 3.31028
146 49.662 3.32057
147 49.722 3.267
148 49.686 3.21046
149 49.742 3.28288
150 49.822 3.19793
151 49.946 3.24967
152 49.974 3.13745
153 50.118 2.90249
154 50.332 3.0748
155 50.238 3.05085
156 50.216 3.07342
157 50.492 3.10041
158 50.396 2.87778
159 50.462 3.06087
160 50.448 2.86034
161 50.568 2.80837
162 50.662 2.77665
163 50.448 2.7343
164 50.808 2.77965
165 50.846 2.871
166 51.016 2.87393
167 50.986 2.69593
168 50.94 2.64196
169 50.92 2.6387
170 50.916 2.76796
171 50.996 2.8011
172 51.112 2.79328
173 51.288 2.70085
174 51.34 2.68529
175 51.296 2.58806
176 51.334 2.56851
177 51.366 2.64066
178 51.646 2.47581
179 51.586 2.67574
180 51.512 2.6096
181 51.658 2.6169
182 51.742 2.5902
183 51.76 2.6451
184 51.894 2.55905
185 51.744 2.50605
186 51.762 2.52546
187 51.772 2.4826
188 51.92 2.41235
189 52.048 2.43612
190 52.13 2.50324
191 52.048 2.40582
192 52.242 2.44965
193 52.106 2.46286
194 52.254 2.46875
195 52.154 2.46883
196 52.21 2.42152
197 52.326 2.397
198 52.44 2.46138
199 52.38 2.38107
200 52.368 2.30351
201 52.378 2.33553
202 52.546 2.33226
203 52.62 2.25131
204 52.628 2.28675
205 52.692 2.27986
206 52.75 2.26635
207 52.714 2.25316
208 52.834 2.2352
209 52.994 2.29077
210 52.942 2.17577
211 52.88 2.19526
212 53.078 2.18559
213 53.062 2.05484
214 52.996 2.06253
215 53.09 2.11097
216 53.02 2.13367
217 53.174 2.14155
218 53.188 2.17299
219 53.28 2.11239
220 53.346 2.06651
221 53.304 2.04216
222 53.292 1.99003
223 53.316 2.03748
224 53.476 2.00298
225 53.372 1.99331
226 53.518 2.07762
227 53.388 1.98397
228 53.522 2.07056
229 53.476 2.01632
230 53.524 2.03377
231 53.572 1.91965
232 53.578 1.8955
233 53.61 1.86813
234 53.66 1.88418
235 53.81 1.80087
236 53.822 1.88349
237 53.766 1.90652
238 53.746 1.91085
239 53.92 1.87935
240 53.784 1.85753
241 53.918 1.81523
242 53.914 1.82407
243 53.852 1.81261
244 54.016 1.79478
245 54.014 1.75474
246 54.01 1.82011
247 54.008 1.78727
248 54.124 1.78321
249 54.258 1.75894
250 54.192 1.77898
251 54.196 1.63937
252 54.298 1.76518
253 54.148 1.68414
254 54.218 1.55829
255 54.404 1.56856
256 54.286 1.53682
257 54.256 1.63505
258 54.422 1.59741
259 54.45 1.62174
260 54.314 1.47788
261 54.314 1.53778
262 54.412 1.46686
263 54.494 1.58055
264 54.468 1.60573
265 54.414 1.54704
266 54.466 1.38358
267 54.582 1.481
268 54.598 1.51828
269 54.558 1.46936
270 54.672 1.41837
271 54.506 1.43921
272 54.558 1.33885
273 54.686 1.42518
274 54.614 1.33953
275 54.624 1.25464
276 54.652 1.36911
277 54.66 1.37922
278 54.796 1.33275
279 54.688 1.33162
280 54.846 1.28017
281 54.77 1.18872
282 54.748 1.21553
283 54.846 1.26733
284 54.824 1.29015
285 54.802 1.34059
286 54.944 1.16805
287 54.858 1.26506
288 54.956 1.25065
289 54.996 1.2023
290 54.964 1.27109
291 54.91 1.25913
292 55.116 1.2032
293 54.988 1.18134
294 54.95 1.23752
295 55.092 1.12451
296 55.052 1.19826
297 55.066 1.23636
298 55.184 1.22788
299 55.128 1.2877
300 55.13 1.2599
301 55.084 1.2694
302 55.152 1.22034
303 55.074 1.15201
304 55.166 1.13169
305 55.218 1.1869
306 55.21 1.14691
307 55.244 1.21331
308 55.27 1.18279
309 55.268 1.19064
310 55.406 1.21927
311 55.36 1.19311
312 55.366 1.19131
313 55.294 1.15073
314 55.248 1.17506
315 55.404 1.15103
316 55.368 1.05751
317 55.382 1.06302
318 55.562 1.06039
319 55.426 1.05044
320 55.414 1.02851
321 55.542 1.11504
322 55.636 1.02734
323 55.576 1.06001
324 55.432 1.08741
325 55.606 1.08565
326 55.52 1.04974
327 55.736 0.966401
328 55.618 1.06891
329 55.48 1.12674
330 55.552 0.921721
331 55.5 0.989293
332 55.562 1.05616
333 55.652 1.04044
334 55.64 0.974166
335 55.61 1.00616
336 55.724 1.10029
337 55.758 1.04782
338 55.71 1.02518
339 55.66 1.10515
340 55.746 0.959703
341 55.778 1.05923
342 55.782 1.11941
343 55.768 1.14253
344 55.938 1.12048
345 55.864 1.04789
346 55.894 1.0757
347 55.766 1.08788
348 55.808 1.14903
349 55.956 1.03546
350 56.016 1.10269
351 55.914 1.05211
352 55.862 1.12471
353 55.816 1.12662
354 55.988 1.17078
355 55.91 1.23909
356 55.9 1.06428
357 55.802 1.18202
358 55.978 1.17521
359 55.994 1.11357
360 55.974 1.16059
361 56.072 1.17819
362 55.974 1.2548
363 55.96 1.19482
364 55.97 1.06344
365 56.002 1.19563
366 56.128 1.24478
367 56.03 1.22623
368 56.066 1.10643
369 56.09 1.15343
370 56.084 1.29633
371 56.03 1.29188
372 56.036 1.26788
373 56.03 1.26454
374 56.078 1.23007
375 56.104 1.23522
376 56.05 1.1967
377 56.114 1.20155
378 56.268 1.2203
379 56.224 1.17136
380 56.228 1.20194
381 56.096 1.22588
382 56.118 1.28145
383 56.098 1.20178
384 56.22 1.30179
385 56.132 1.27557
386 56.05 1.33083
387 56.174 1.17048
388 56.238 1.20786
389 56.27 1.29763
390 56.276 1.38763
391 56.364 1.20869
392 56.292 1.2633
393 56.242 1.24114
394 56.262 1.21956
395 56.204 1.27147
396 56.258 1.32686
397 56.284 1.3362
398 56.356 1.33732
399 56.436 1.27512
400 56.474 1.21919


==> tikz_data/compare_convergence_v2/cc_cifar10_cclip_backdoor_q0.9.dat <==
round mean std
1 21.7333 2.0635
2 27.79 1.3928
3 30.7833 1.20089
4 25.7667 1.39231
5 26.23 1.35503
6 27.1167 1.37122
7 27.82 1.30541
8 28.2633 1.40251
9 28.8233 1.41154
10 29.2867 1.48803
11 29.8433 1.40756
12 30.4233 1.64147
13 30.9433 1.54436
14 31.47 1.45805
15 32.3167 1.93673
16 32.8167 1.85462
17 33.16 1.7872
18 33.6533 1.89025
19 34.2333 1.67661
20 34.6633 1.9711
21 35.2367 1.79737
22 35.47 1.61787
23 35.82 1.66874
24 36.3733 1.54588
25 36.51 1.80386
26 36.9533 1.59412
27 37.2867 1.72309
28 37.6367 1.83195
29 37.95 1.65164
30 38.3533 1.3347
31 38.59 1.47065
32 39.0233 1.238
33 39.2233 1.46678
34 39.3233 1.13271
35 39.58 1.43878
36 39.8467 1.32508
37 40.0733 1.18896
38 40.3467 0.980833
39 40.4967 1.16818
40 40.9033 0.955214
41 41.06 1.05816
42 41.3267 0.685954
43 41.4333 0.795634
44 41.54 0.636475
45 41.6967 0.622923
46 41.9567 0.573963
47 42.01 0.632139
48 42.39 0.570263
49 42.4967 0.620833
50 42.41 0.720278
51 42.8 0.452106
52 43.1233 0.775005
53 43.3 0.710211
54 43.3933 0.681567
55 43.6467 0.593745
56 43.59 0.715821
57 43.8733 0.607975
58 43.8233 0.575529
59 44.1933 0.520801
60 44.3567 0.775263
61 44.5033 0.499633
62 44.6333 0.405504
63 44.39 0.714213
64 44.5867 0.316439
65 44.8633 0.587736
66 44.9833 0.479618
67 45.1 0.614898
68 45.2433 0.514231
69 45.3333 0.637992
70 45.5067 0.515978
71 45.58 0.854342
72 45.6733 0.758046
73 45.79 0.811665
74 46.0767 0.974389
75 45.8967 0.680906
76 45.9533 0.96293
77 46.1 0.714633
78 46.1633 1.01412
79 46.3667 0.629312
80 46.3267 0.924247
81 46.5567 0.829719
82 46.2567 0.909634
83 46.8367 1.0659
84 46.5967 1.0427
85 46.9867 1.14692
86 46.81 1.01868
87 47.0767 1.09697
88 46.9 0.921466
89 47.24 1.11301
90 47.04 0.899389
91 47.2633 0.806494
92 47.3933 1.10437
93 47.62 0.958488
94 47.7367 1.1046
95 47.7167 0.847014
96 47.5333 0.723901
97 47.9767 0.820813
98 47.68 1.01533
99 48.0867 0.975004
100 47.8033 0.959184
101 48.2933 1.05671
102 48.1633 1.05339
103 48.3667 1.17517
104 48.1533 1.18001
105 48.6867 1.17585
106 48.4367 0.855823
107 48.61 1.14175
108 48.48 0.831445
109 48.79 1.01769
110 48.5167 1.14605
111 48.8633 1.02578
112 48.7167 1.04314
113 49 1.0243
114 48.9067 1.10862
115 49.0867 1.24861
116 49.23 0.944405
117 49.23 1.19662
118 49.1567 1.14997
119 49.5067 1.14159
120 49.1167 1.08454
121 49.5867 1.27359
122 49.33 1.06381
123 49.6433 1.08002
124 49.56 1.17461
125 49.7233 1.16809
126 49.7967 1.11002
127 49.6667 1.28001
128 49.5967 1.18989
129 49.8733 1.34664
130 49.8 1.16632
131 49.95 1.16349
132 49.93 1.18621
133 50.1167 1.24557
134 49.98 1.08125
135 50.35 1.34347
136 50.1033 1.22312
137 50.4267 1.35817
138 50.12 1.24503
139 50.49 1.14031
140 50.0233 1.3377
141 50.59 1.2216
142 50.2233 1.12696
143 50.7467 1.16001
144 50.4467 1.04892
145 50.8233 1.14094
146 50.2633 1.22034
147 50.9467 1.3216
148 50.2433 1.00326
149 50.8967 1.16663
150 50.7167 1.21829
151 50.9933 1.50444
152 50.6167 1.14718
153 51.07 1.28643
154 50.52 1.08573
155 51.17 1.4353
156 50.7333 1.15976
157 51.3233 1.45108
158 51.05 1.05929
159 51.2367 1.08131
160 50.96 1.28347
161 51.4933 1.47358
162 50.9233 1.55722
163 51.3333 1.38861
164 51.2733 1.26635
165 51.3933 1.39055
166 51.2433 1.29276
167 51.4367 1.14897
168 51.3067 1.38529
169 51.54 1.59603
170 51.17 1.39796
171 51.66 1.62785
172 51.57 0.802932
173 51.6467 1.80866
174 51.7733 1.21039
175 51.6433 1.71133
176 51.65 0.771298
177 51.8767 1.87642
178 51.86 0.594306
179 51.9733 1.8664
180 51.5667 0.440719
181 52 1.8804
182 51.9033 0.6376
183 52.0167 1.6197
184 51.89 0.832887
185 52.16 1.4368
186 52.2667 0.889288
187 52.0167 1.48288
188 52.32 0.614898
189 51.7733 1.91354
190 52.5633 0.755667
191 51.9133 1.7616
192 52.64 0.836242
193 51.7833 1.85756
194 52.62 1.10286
195 51.8467 1.56577
196 52.75 0.98909
197 52.1267 1.53435
198 52.9767 1.14212
199 52.0733 1.50014
200 52.87 1.04043
201 52.3767 1.30573
202 52.85 1.3403
203 52.5133 1.07593
204 52.9433 1.0815
205 52.2167 1.35876
206 53.09 1.03068
207 52.21 1.33315
208 53.0167 1.08523
209 52.4333 1.30845
210 53.1133 0.806246
211 52.2833 1.59193
212 53.27 0.833727
213 52.39 1.54204
214 53.3667 0.690821
215 52.3633 1.7261
216 53.4967 0.666133
217 52.4467 1.83634
218 53.5167 0.587736
219 52.5733 1.54384
220 53.6667 0.690097
221 52.9267 1.39105
222 53.4767 0.716543
223 52.7367 1.72239
224 53.5867 1.01913
225 53.0933 1.29129
226 53.6967 1.02002
227 52.9267 1.28784
228 53.7333 0.991178
229 53 1.09982
230 53.35 0.974115
231 53.15 1.06165
232 53.6233 1.01115
233 53.1567 1.00271
234 53.6767 1.15626
235 53.15 0.759013
236 53.6733 1.1914
237 53.4467 0.880076
238 53.7867 1.42693
239 53.44 0.852819
240 53.7633 1.17628
241 53.4933 0.827788
242 53.8867 1.47967
243 53.7233 0.815618
244 53.5867 1.22663
245 53.8733 0.946802
246 53.8967 0.976542
247 53.6833 0.942461
248 54 1.13539
249 53.8433 0.841269
250 53.85 0.835943
251 53.7433 0.770541
252 54.0267 1.00271
253 53.6333 1.1415
254 54.1733 0.846778
255 53.8467 1.26263
256 54.3067 0.690097
257 53.88 1.38459
258 54.5467 0.648254
259 53.99 1.27577
260 54.48 0.829397
261 53.9433 1.38944
262 54.42 1.06719
263 54.1633 0.935218
264 54.3167 1.2616
265 54.2967 1.00012
266 54.3333 0.860775
267 54.24 1.03581
268 54.2867 0.745408
269 54.37 1.0813
270 54.3933 1.08519
271 54.67 1.06663
272 54.3367 1.11689
273 54.58 0.730821
274 54.3467 1.16212
275 54.72 0.901166
276 54.4467 0.820813
277 54.77 1.14948
278 54.3567 0.96241
279 54.57 1.07503
280 54.6167 0.744737
281 54.5633 0.918495
282 54.5567 1.17053
283 54.6833 0.742316
284 54.7933 1.12545
285 54.8233 0.938367
286 54.7633 0.96604
287 54.6233 0.974286
288 54.6633 0.825671
289 54.6467 0.884892
290 54.7 0.745855
291 54.6333 1.08316
292 54.9267 0.909414
293 54.8133 0.763042
294 54.7233 1.08288
295 54.8633 0.895005
296 55.02 0.994535
297 55.0667 0.728446
298 54.8567 1.13931
299 55.17 0.60696
300 54.7933 1.17236
301 55.2167 0.494099
302 55.1067 1.14159
303 55.13 0.722703
304 55.0467 1.06308
305 55.28 0.602578
306 54.9833 1.18154
307 54.9467 0.865583
308 55.3533 0.599361
309 55.0167 1.03665
310 55.19 0.762168
311 55.23 0.805543
312 55.1133 0.884892
313 55.3 0.987725
314 55.2133 0.882175
315 55.07 0.970412
316 55.2 0.788226
317 55.3533 0.886585
318 55.1633 1.08836
319 55.22 1.01533
320 55.3767 0.620108
321 55.5367 0.846188
322 55.4333 0.947066
323 55.2467 1.0635
324 55.4767 0.561456
325 55.5133 1.00759
326 55.5633 0.739617
327 55.3967 0.561456
328 55.4433 0.955528
329 55.4 0.978621
330 55.5267 0.689952
331 55.5833 0.860252
332 55.5367 0.95469
333 55.5867 0.793998
334 55.72 0.686367
335 55.5867 0.672632
336 55.84 0.574717
337 55.6267 0.951963
338 55.74 0.86885
339 55.5567 0.990421
340 56.0467 0.726246
341 55.8467 0.929857
342 55.86 0.787909
343 55.8233 0.739347
344 55.68 0.973396
345 55.66 1.13715
346 55.7767 0.964693
347 55.86 0.879261
348 55.81 0.87023
349 55.8233 0.723901
350 55.8133 0.961058
351 56.0467 0.785005
352 56.0533 0.53454
353 55.8067 0.707696
354 55.8633 0.782709
355 55.86 0.996845
356 55.87 0.910165
357 55.9067 0.824763
358 56.28 0.704486
359 55.8 0.900722
360 56.0633 0.443772
361 56.1633 0.797517
362 56.4067 0.53929
363 56.06 0.710422
364 56.0033 0.998015
365 56.12 0.900722
366 56.1733 0.425245
367 56.2467 0.718215
368 56.48 0.555068
369 56.3933 0.649333
370 56.26 0.818535
371 56.2233 0.674487
372 56.3367 0.691761
373 56.28 0.664605
374 56.35 0.90934
375 56.2467 1.05874
376 56.5433 0.725695
377 56.3433 0.91697
378 56.4633 0.689662
379 56.4167 0.582866
380 56.3767 0.654243
381 56.52 0.930537
382 56.74 0.43715
383 56.5267 0.480867
384 56.5267 0.53426
385 56.43 0.719236
386 56.4467 0.737586
387 56.4867 0.423596
388 56.5267 0.638931
389 56.5033 0.914185
390 56.67 0.530189
391 56.73 0.594306
392 56.8333 0.628517
393 56.6467 0.64361
394 56.8067 0.422532
395 56.5333 0.705148
396 56.6967 0.477109
397 56.58 0.885042
398 56.82 0.704486
399 56.83 0.837377
400 56.98 0.546717


==> tikz_data/compare_convergence_v2/cc_cifar10_cclip_bucketing_backdoor_q0.9.dat <==
round mean std
1 21.2633 1.74431
2 26.9267 1.49373
3 30.1 1.08254
4 26.35 3.19923
5 27.22 3.46501
6 27.9533 3.28037
7 28.7267 3.43366
8 29.33 3.36412
9 29.94 3.21856
10 30.64 3.39766
11 31.1133 3.08798
12 31.6233 3.34313
13 32.3767 2.86308
14 32.8167 3.24679
15 33.25 2.99281
16 33.9467 2.83495
17 34.3667 2.74657
18 34.8167 2.6904
19 35.1233 2.63963
20 35.4667 2.31986
21 35.9433 2.19309
22 36.5467 2.14295
23 36.6667 2.05223
24 37.1867 1.81109
25 37.3333 1.93784
26 37.8333 1.69757
27 38.2433 1.69757
28 38.5233 1.61358
29 38.9333 1.64016
30 39.03 1.56003
31 39.3633 1.46988
32 39.44 1.77845
33 39.67 1.60309
34 40.1233 1.46603
35 40.2633 1.65893
36 40.27 1.72502
37 40.7367 1.37932
38 41.0233 1.36932
39 41.11 1.61985
40 41.3067 1.41302
41 41.39 1.54619
42 41.55 1.45712
43 42.0067 1.16779
44 42.1 1.35974
45 42.1633 1.11393
46 42.3 0.946203
47 42.5633 1.24187
48 42.5033 1.27288
49 42.7667 1.02442
50 42.8367 0.944475
51 43.0867 1.00182
52 43.22 0.997447
53 43.6567 0.727484
54 43.6567 0.651562
55 43.8533 0.871569
56 43.78 0.929677
57 44.08 0.952208
58 44.2533 1.09436
59 44.37 0.996243
60 44.36 1.03015
61 44.6333 1.06002
62 44.8833 0.890468
63 44.8033 1.10192
64 45.12 0.706612
65 45.1067 0.958871
66 45.2167 1.1698
67 45.4467 1.17925
68 45.5367 0.967695
69 45.61 1.10689
70 45.71 1.02103
71 45.8733 0.806494
72 45.96 0.854576
73 46.1133 0.869042
74 46.0067 1.21146
75 46.3333 0.91309
76 46.26 0.816639
77 46.7667 0.68252
78 46.5533 1.05168
79 46.9867 0.787803
80 46.5733 0.859089
81 47.0267 0.889963
82 47.0667 0.909634
83 47.32 1.12
84 47.2333 0.950281
85 47.3133 0.753746
86 47.4967 0.930502
87 47.3667 0.679877
88 47.4833 0.716961
89 47.66 0.705053
90 47.9133 1.0153
91 48.02 0.815046
92 47.9167 0.938847
93 48.0667 0.933024
94 47.97 1.08972
95 48.4233 0.77861
96 48.0933 1.15812
97 48.64 0.841606
98 48.2867 0.93602
99 48.4767 0.765136
100 48.33 1.16065
101 48.91 0.737496
102 48.51 1.05773
103 49.0167 0.718633
104 48.3967 1.11903
105 49.1033 0.870938
106 48.67 0.68942
107 49.2233 0.835783
108 48.7133 0.982768
109 49.39 0.97632
110 49.0867 0.82549
111 49.1533 0.889513
112 49.04 0.651997
113 49.4533 1.08546
114 49.3367 0.77106
115 49.5033 1.00167
116 49.53 0.8937
117 49.6533 1.04711
118 49.4633 1.15453
119 49.8767 0.826458
120 49.34 1.10856
121 50.1133 0.589435
122 49.4367 1.32115
123 50.2667 0.44411
124 49.4933 1.32911
125 50.4967 0.289885
126 49.6467 1.40233
127 50.57 0.186815
128 49.4333 1.26057
129 50.53 0.0458258
130 49.6667 1.40062
131 50.6833 0.109697
132 49.7867 1.4609
133 50.98 0.308058
134 49.5933 1.34968
135 51.1767 0.336204
136 49.6433 1.3004
137 51.23 0.238956
138 49.9533 1.45222
139 51.2633 0.115902
140 49.85 1.37437
141 51.1867 0.10116
142 50.09 1.32593
143 51.25 0.221133
144 50.0533 1.04892
145 51.5467 0.177858
146 49.9333 1.14001
147 51.6233 0.248462
148 50.2367 1.33829
149 51.4567 0.151438
150 50.4667 1.19123
151 51.4367 0.297714
152 50.44 1.24386
153 51.6167 0.297377
154 50.67 1.14713
155 51.4333 0.273008
156 50.75 1.47367
157 51.26 0.443058
158 50.8633 0.980425
159 51.4967 0.74514
160 50.86 0.888313
161 51.6067 0.485215
162 50.93 1.05314
163 51.75 0.455082
164 50.96 0.890337
165 51.5333 0.609289
166 51.0267 1.09299
167 51.5933 0.531162
168 51.1633 0.941081
169 51.7833 0.645316
170 51.5933 0.957305
171 51.4433 0.893887
172 51.8833 0.583981
173 51.5533 0.957096
174 51.9767 0.655922
175 51.5033 1.35079
176 52.0733 0.792549
177 51.7 1.71823
178 51.8333 0.782134
179 51.7 1.48159
180 52.01 0.762365
181 52.0267 1.00431
182 51.85 1.09421
183 52.0467 0.941931
184 52.0033 1.0321
185 52.04 0.744782
186 51.8267 0.746749
187 52.1333 0.887149
188 52.0067 0.757188
189 52.6433 0.794313
190 51.67 0.697352
191 52.7367 0.440606
192 51.85 0.68942
193 52.7 0.611474
194 52.04 0.523737
195 52.7733 0.588246
196 51.9267 0.0208167
197 52.8267 0.652559
198 52.0267 0.190351
199 52.77 0.494267
200 52.5433 0.246847
201 52.6367 0.436616
202 52.4167 0.435239
203 52.7467 0.611583
204 52.5167 0.332466
205 52.6867 0.537153
206 52.7067 0.47606
207 52.5133 0.480867
208 52.7967 0.254231
209 52.6333 0.457967
210 52.7767 0.441173
211 52.6633 0.543078
212 52.8533 0.370045
213 52.8867 0.344287
214 52.9167 0.624526
215 53.07 0.371618
216 52.9467 0.280238
217 53.03 0.753591
218 52.89 0.57376
219 53.1633 0.791033
220 52.74 0.087178
221 53.16 0.569561
222 53.0833 0.281484
223 53.1633 0.625806
224 52.87 0.209523
225 53.33 0.402616
226 52.9833 0.374477
227 53.3767 0.39879
228 52.6733 0.535755
229 53.4267 0.708896
230 52.8567 0.690097
231 53.46 0.602246
232 52.9033 0.618897
233 53.3533 0.77242
234 52.9433 0.395769
235 53.49 0.858545
236 53.17 0.408534
237 53.56 1.02504
238 53.1967 0.217332
239 53.5033 0.661614
240 53.49 0.121244
241 53.3833 0.486038
242 53.68 0.181934
243 53.36 0.507149
244 53.6467 0.369369
245 53.21 0.34176
246 53.7333 0.348186
247 53.5333 0.306649
248 53.8 0.479479
249 53.4433 0.295014
250 53.7933 0.414287
251 53.3567 0.130512
252 53.8733 0.47648
253 53.26 0.251595
254 54.0333 0.417892
255 53.3767 0.270986
256 54.01 0.603987
257 53.1467 0.209841
258 54.07 0.491223
259 53.5467 0.308599
260 53.84 0.502096
261 53.7833 0.432474
262 54.0067 0.249466
263 53.6567 0.449704
264 53.9133 0.0702377
265 53.82 0.4996
266 53.6733 0.20108
267 54.0767 0.546839
268 53.78 0.585064
269 54.0867 0.492172
270 53.9767 0.245425
271 54.13 0.520865
272 54.0133 0.0680686
273 53.9467 0.539475
274 53.9967 0.170392
275 54.0233 0.305669
276 54.2067 0.132791
277 54.0333 0.575529
278 54.14 0.05
279 54.1433 0.160416
280 54.18 0.03
281 54.0267 0.512478
282 54.3167 0.161967
283 54.2367 0.43501
284 54.2533 0.251064
285 54.2533 0.309246
286 54.23 0.087178
287 54.4133 0.308275
288 54.0833 0.156312
289 54.1767 0.639088
290 54.4267 0.589689
291 54.3967 0.752219
292 54.4467 0.420991
293 54.63 0.196723
294 54.52 0.243311
295 54.5633 0.359073
296 54.59 0.415812
297 54.3967 0.0650641
298 54.6933 0.12897
299 54.4533 0.42336
300 54.7067 0.0450925
301 54.3067 0.172143
302 54.6133 0.133167
303 54.3 0.255147
304 54.93 0.17088
305 54.5167 0.145029
306 54.6067 0.196554
307 54.7667 0.0945163
308 54.6967 0.0351188
309 54.7833 0.159478
310 54.7 0.190788
311 55.2367 0.183394
312 54.6767 0.0152753
313 54.9533 0.16563
314 54.71 0.406325
315 55.1067 0.488501
316 55.0567 0.313741
317 55.16 0.25632
318 54.9 0.465725
319 54.8867 0.447921
320 55.1867 0.375411
321 54.98 0.270555
322 55.3067 0.311823
323 55.0467 0.220303
324 55.0267 0.128582
325 55.19 0.165227
326 55.1267 0.325167
327 55.31 0.147309
328 55.17 0.222711
329 55.2333 0.270617
330 55.18 0.409512
331 55.31 0.385097
332 55.4333 0.495008
333 55.2867 0.165025
334 55.3067 0.46694
335 55.5333 0.181475
336 55.3933 0.192959
337 55.2367 0.584836
338 55.5067 0.160104
339 55.2767 0.652865
340 55.4733 0.292632
341 55.1133 0.331713
342 55.7633 0.102632
343 55.5333 0.498631
344 55.5833 0.317228
345 55.3767 0.444335
346 55.55 0.372424
347 55.1967 0.586884
348 55.6333 0.064291
349 55.2867 0.448813
350 55.63 0.287924
351 55.4767 0.295014
352 55.36 0.220681
353 55.65 0.372424
354 55.6467 0.346458
355 55.6633 0.235443
356 55.6233 0.282902
357 55.7767 0.240069
358 55.7233 0.226789
359 55.7733 0.183394
360 55.5633 0.463069
361 56.04 0.204206
362 55.4533 0.37072
363 55.89 0.115326
364 55.85 0.410731
365 55.7067 0.241937
366 55.82 0.167033
367 55.9467 0.148436
368 55.7667 0.334714
369 55.8567 0.125033
370 55.7467 0.190875
371 55.8633 0.410406
372 55.8567 0.274651
373 56 0.113578
374 55.98 0.043589
375 56.12 0.147986
376 55.8167 0.496622
377 56.2867 0.051316
378 55.83 0.478226
379 56.1133 0.264071
380 56.0467 0.250067
381 56.27 0.240208
382 56.2933 0.085049
383 56.13 0.29
384 56.2667 0.147422
385 55.9533 0.43062
386 56.17 0.325115
387 56.0467 0.605833
388 56.2567 0.113725
389 56.2233 0.349619
390 56.1033 0.479201
391 56.15 0.295127
392 56.3133 0.134288
393 56.32 0.200749
394 56.11 0.19
395 56.4967 0.0550757
396 56.4 0.248797
397 56.3267 0.198578
398 56.4867 0.149778
399 56.47 0.295127
400 56.5067 0.20306


==> tikz_data/compare_convergence_v2/cc_cifar10_cwmed_backdoor_q0.9.dat <==
round mean std
1 18.7433 1.56308
2 25.32 2.03145
3 29.08 1.69576
4 24.55 1.25144
5 24.87 1.7287
6 24.93 2.0044
7 25.5667 1.9082
8 25.94 1.93357
9 26.0967 2.12585
10 26.4 1.85664
11 26.8033 2.00213
12 27.6567 1.76015
13 27.9033 1.57259
14 28.15 2.20742
15 28.4967 1.73782
16 28.9667 2.26244
17 29.49 1.8071
18 29.6267 2.07143
19 30.2033 2.30695
20 30.2133 2.34984
21 30.8867 2.65549
22 30.8733 2.91383
23 31.6267 2.04552
24 32.1133 1.92988
25 32.3567 2.66034
26 32.43 2.47946
27 32.9733 3.00929
28 33.1333 2.6226
29 33.27 2.96582
30 33.5 2.58217
31 33.7567 2.99442
32 34.2 2.77563
33 34.7433 2.88469
34 34.7233 2.80828
35 34.72 3.3439
36 34.91 3.07576
37 35.3733 2.33018
38 35.5967 2.81995
39 35.7833 2.90934
40 36.12 2.86603
41 36.14 2.57373
42 36.4033 2.62493
43 36.8 2.38057
44 37.02 2.27699
45 37.45 1.99547
46 37.5433 2.1792
47 37.7667 2.07885
48 37.9333 1.93066
49 38.0033 2.34376
50 38.01 2.54478
51 38.3833 2.35564
52 38.5933 1.94644
53 38.9033 1.82544
54 38.96 1.98093
55 39.1267 2.22028
56 39.1933 2.23258
57 39.2333 2.44033
58 39.4633 2.18037
59 39.5267 2.27654
60 39.64 2.13045
61 39.6967 2.16373
62 39.9833 1.84755
63 40.0933 1.7637
64 40.3233 1.56698
65 40.1033 2.02238
66 40.32 1.66286
67 40.5 1.58502
68 40.58 1.79602
69 40.7267 1.64974
70 40.7833 1.345
71 40.9533 1.40319
72 40.94 1.58152
73 41.0533 1.4633
74 41.04 1.81601
75 41.17 1.59784
76 41.31 1.6113
77 41.62 1.42755
78 41.7933 1.27692
79 41.7767 1.36756
80 41.84 1.57124
81 41.78 1.65783
82 41.7967 1.51011
83 42.0633 1.48759
84 42.1433 1.71165
85 42.1267 1.90382
86 42.1767 1.4185
87 42.2233 1.41352
88 42.4033 1.28204
89 42.62 1.31533
90 42.5433 1.33538
91 42.77 1.35244
92 42.74 1.33405
93 43.01 1.44212
94 42.94 1.40082
95 42.8733 1.73379
96 42.92 1.3164
97 43.1167 1.21541
98 43.1933 1.38699
99 43.14 1.19616
100 43.3233 1.28586
101 43.3633 1.37074
102 43.5267 1.30585
103 43.48 1.15884
104 43.51 1.40993
105 43.6233 1.18753
106 43.5767 1.2897
107 43.72 1.31742
108 43.7967 1.30113
109 43.8767 1.20952
110 43.8 1.18305
111 43.88 1.17478
112 44.0233 1.20935
113 44.01 0.978724
114 44.1267 1.11276
115 44.19 1.19411
116 44.3867 1.07072
117 44.2633 1.19571
118 44.2633 1.26769
119 44.2967 1.3522
120 44.49 1.2202
121 44.2733 1.41867
122 44.3433 1.27896
123 44.36 1.19954
124 44.4033 1.21006
125 44.55 1.19929
126 44.7367 0.983988
127 44.8167 0.929749
128 44.93 1.04043
129 44.8967 1.22398
130 44.9067 1.27798
131 44.9633 1.13795
132 44.89 1.19378
133 45.1433 1.11921
134 45.2367 0.926139
135 45.31 0.984886
136 45.28 1.12641
137 45.37 1.05532
138 45.33 0.981478
139 45.43 1.14582
140 45.47 1.07014
141 45.5333 1.00947
142 45.5467 0.94733
143 45.6767 1.04959
144 45.7533 0.996009
145 45.79 1.00464
146 45.7533 0.906936
147 45.6633 0.786215
148 45.92 0.798311
149 45.96 1.01602
150 46.0267 1.18196
151 46.1167 1.18728
152 46.0267 1.05652
153 46.1833 0.915114
154 46.1833 0.789958
155 46.21 0.944087
156 46.2667 0.948754
157 46.34 0.947787
158 46.4333 0.961735
159 46.3867 0.887374
160 46.4467 1.02481
161 46.4733 1.2108
162 46.53 1.02269
163 46.4867 1.035
164 46.71 1.01336
165 46.6733 1.03254
166 46.6833 1.12634
167 46.6633 1.06613
168 46.7833 0.988551
169 46.8433 0.952593
170 46.9633 0.948701
171 47.0067 1.15214
172 47.1333 1.1197
173 47.13 0.984733
174 47.0533 0.970069
175 46.9133 0.938953
176 47.1867 1.08103
177 47.1367 1.01115
178 47.3567 1.21138
179 47.1933 1.15474
180 47.2333 0.925545
181 47.28 1.14904
182 47.2433 1.03982
183 47.5033 1.30001
184 47.3333 0.867544
185 47.3667 0.852193
186 47.5967 1.09112
187 47.4733 1.04844
188 47.5033 1.23779
189 47.5533 1.13694
190 47.6267 1.03196
191 47.5767 0.923977
192 47.6533 0.78143
193 47.81 0.854576
194 47.8233 0.915442
195 47.8433 1.06214
196 47.9667 0.996059
197 48.0033 0.922298
198 47.9733 1.09656
199 47.91 1.10585
200 48.0133 0.895116
201 48.1467 0.90185
202 48.1467 0.976542
203 48.29 0.896047
204 48.2667 0.997213
205 48.41 1.01158
206 48.42 0.914112
207 48.32 0.88
208 48.4067 0.927919
209 48.46 0.897051
210 48.54 1.06902
211 48.5933 1.00759
212 48.6367 1.07519
213 48.7933 0.979047
214 48.74 0.857671
215 48.7667 0.905226
216 48.7667 1.03413
217 48.68 0.968143
218 48.82 1.1253
219 48.7233 0.825853
220 48.8233 0.782134
221 48.8367 0.74036
222 48.8033 0.74036
223 48.9267 0.748955
224 48.9 0.981478
225 49.0467 1.0155
226 49.1267 0.930878
227 49.0567 0.989057
228 49.1067 1.10564
229 49.16 0.982446
230 49.35 0.900666
231 49.17 0.78543
232 49.06 0.962497
233 49.2267 0.997213
234 49.2167 1.05006
235 49.3067 0.913911
236 49.3967 1.0494
237 49.39 1.08019
238 49.3867 1.1041
239 49.4867 0.937781
240 49.4033 0.974389
241 49.4933 0.841269
242 49.5133 0.95626
243 49.6567 0.95469
244 49.5467 0.865583
245 49.67 0.885381
246 49.7133 0.920887
247 49.6867 0.834286
248 49.69 0.673573
249 49.85 0.99965
250 49.8433 0.824399
251 49.8867 0.731118
252 49.9033 0.918767
253 49.8567 0.833447
254 49.8767 0.70316
255 49.7433 0.729817
256 49.81 0.935361
257 49.8267 0.901184
258 49.8967 0.802081
259 49.7533 0.815005
260 49.9767 0.78475
261 50.0967 0.784942
262 49.89 0.684324
263 49.9733 0.568888
264 49.9767 0.902792
265 50.0267 0.546839
266 50.1433 0.624206
267 50.1133 0.665006
268 50.1233 0.617603
269 50.1233 0.52634
270 50.2067 0.600111
271 50.2567 0.48645
272 50.46 0.72111
273 50.3233 0.625007
274 50.48 0.538424
275 50.5533 0.559404
276 50.4667 0.457639
277 50.4667 0.466083
278 50.4033 0.471734
279 50.4367 0.585007
280 50.31 0.441362
281 50.3633 0.553655
282 50.3233 0.559673
283 50.2533 0.424774
284 50.3033 0.585605
285 50.4567 0.410528
286 50.45 0.505668
287 50.55 0.615549
288 50.5233 0.644851
289 50.5133 0.745945
290 50.3867 0.581062
291 50.4767 0.518106
292 50.5067 0.392088
293 50.59 0.620725
294 50.5033 0.668606
295 50.5033 0.532572
296 50.6933 0.496017
297 50.5733 0.445234
298 50.71 0.548361
299 50.73 0.450333
300 50.5567 0.558957
301 50.67 0.410731
302 50.66 0.353412
303 50.8033 0.416453
304 50.7233 0.439242
305 50.82 0.537308
306 50.76 0.461303
307 50.7333 0.434319
308 50.9 0.403609
309 50.85 0.435086
310 50.9533 0.351615
311 50.9733 0.441059
312 50.9267 0.275923
313 50.9133 0.401539
314 51.1367 0.470779
315 51.01 0.393573
316 51.02 0.494267
317 51.0267 0.351046
318 51.0567 0.462313
319 51 0.421426
320 51.1467 0.358515
321 51.1867 0.20306
322 51.2233 0.528804
323 51.1033 0.444335
324 51.1533 0.413562
325 51.0533 0.22745
326 51.21 0.31
327 51.1933 0.195021
328 51.2733 0.281484
329 51.2567 0.438786
330 51.3733 0.37314
331 51.3633 0.452364
332 51.2433 0.296704
333 51.28 0.5
334 51.1933 0.349333
335 51.37 0.415812
336 51.33 0.445084
337 51.5 0.36756
338 51.4567 0.607481
339 51.4467 0.478156
340 51.4467 0.540123
341 51.4467 0.378726
342 51.4967 0.426654
343 51.4567 0.442418
344 51.46 0.474447
345 51.5667 0.334863
346 51.4933 0.282902
347 51.4633 0.283608
348 51.7133 0.57492
349 51.7567 0.480139
350 51.6767 0.421228
351 51.7267 0.513258
352 51.7 0.633798
353 51.7333 0.579511
354 51.76 0.419404
355 51.7967 0.50797
356 51.8433 0.461772
357 51.7667 0.405257
358 51.76 0.425323
359 51.7633 0.560476
360 51.7833 0.564122
361 52.0367 0.512868
362 51.9767 0.447921
363 51.8733 0.366924
364 51.96 0.357911
365 51.9533 0.417892
366 51.9867 0.39879
367 52.13 0.393446
368 52.0267 0.542433
369 52.1 0.450333
370 52.1033 0.489115
371 52.1233 0.4517
372 52.17 0.482183
373 52.2467 0.42194
374 52.2133 0.626126
375 52.1367 0.584494
376 52.1033 0.552932
377 52.06 0.433128
378 52.2033 0.537246
379 52.15 0.468722
380 52.2167 0.370045
381 52.1467 0.502427
382 52.2 0.569561
383 52.17 0.52915
384 52.11 0.47697
385 52.1233 0.425245
386 52.22 0.28688
387 52.3133 0.54151
388 52.3067 0.522717
389 52.3767 0.470567
390 52.21 0.415812
391 52.22 0.445084
392 52.2967 0.498029
393 52.3667 0.540771
394 52.24 0.396863
395 52.33 0.434856
396 52.3267 0.40501
397 52.5267 0.579511
398 52.43 0.484974
399 52.49 0.497896
400 52.39 0.384318


==> tikz_data/compare_convergence_v2/cc_cifar10_cwmed_inverse_q0.9.dat <==
round mean std
1 18.94 0.325269
2 25.64 0.622254
3 27.945 0.53033
4 22.215 1.19501
5 22.425 1.32229
6 22.24 1.3435
7 22.02 0.707107
8 22.135 0.586899
9 22.315 0.770746
10 22.765 1.33643
11 23.22 1.92333
12 23.525 2.00111
13 24.215 1.90212
14 24.575 2.63751
15 24.5 2.96985
16 24.845 3.13248
17 24.745 3.89616
18 25.17 3.77595
19 24.835 4.5467
20 25.305 4.94268
21 25.955 4.40528
22 26.15 4.15779
23 26.19 4.2285
24 26.02 4.42649
25 26.99 3.06884
26 26.84 3.57796
27 26.97 3.46482
28 26.945 3.52846
29 27.39 3.22441
30 27.32 2.55973
31 27.18 2.19203
32 27.14 1.69706
33 27.46 1.72534
34 27.515 1.84555
35 27.365 1.6617
36 27.255 1.43543
37 27.33 1.25865
38 27.025 1.33643
39 26.675 1.53442
40 26.925 1.43543
41 27.225 1.25158
42 27.39 1.23037
43 27.075 1.44957
44 27.495 0.92631
45 27.26 0.692965
46 27.52 0.311127
47 27.565 0.176777
48 27.65 0.282843
49 27.655 0.233345
50 27.535 0.544472
51 27.56 0.183848
52 27.53 0.325269
53 27.835 0.459619
54 27.825 0.26163
55 28.395 0.0777817
56 27.79 0.183848
57 27.985 0.148492
58 28.12 0.282843
59 28.29 0.367696
60 28.86 0.636396
61 28.875 0.92631
62 29.095 1.18087
63 29.46 1.64049
64 30.1 2.40416
65 30.125 2.07182
66 30.215 2.15668
67 30.27 2.26274
68 30.51 2.39002
69 30.37 2.58801
70 30.535 2.26981
71 30.535 2.32638
72 30.805 2.99106
73 30.96 2.2486
74 31.05 2.64458
75 31.09 2.58801
76 31.185 2.66579
77 31.145 2.66579
78 31.3 2.46073
79 31.335 2.4678
80 31.385 2.26981
81 31.395 3.0052
82 31.525 2.48194
83 31.68 2.23446
84 31.52 1.55563
85 31.59 2.10718
86 31.935 2.11425
87 31.495 2.12839
88 31.56 2.19203
89 31.485 1.91626
90 31.515 1.84555
91 31.775 1.67584
92 31.645 1.80312
93 31.92 1.15966
94 31.92 1.41421
95 31.93 1.30108
96 31.89 1.3435
97 31.87 1.54149
98 31.86 1.92333
99 31.975 1.61927
100 31.855 1.61927
101 31.83 1.56978
102 31.675 1.73241
103 32.005 1.60513
104 31.95 1.10309
105 32.26 1.10309
106 32.245 1.13844
107 32.1 1.3435
108 32.005 1.56271
109 32.04 1.55563
110 31.94 1.23037
111 32.235 1.05359
112 32.41 0.777817
113 32.175 1.18087
114 32.365 1.30815
115 32.28 1.13137
116 32.335 1.13844
117 32.175 0.869741
118 32.255 1.18087
119 32.11 1.35765
120 32.3 1.37179
121 32.425 1.13844
122 32.455 1.30815
123 32.645 1.27986
124 32.52 1.18794
125 32.57 0.989949
126 32.255 1.16673
127 32.505 0.869741
128 32.31 1.18794
129 32.635 0.615183
130 32.21 1.52735
131 32.54 0.961665
132 32.77 0.848528
133 32.74 0.636396
134 32.67 0.565685
135 32.905 0.106066
136 32.895 0.473762
137 32.66 0.66468
138 32.805 0.516188
139 32.985 0.629325
140 33.21 0.169706
141 33.035 0.586899
142 33.045 0.615183
143 32.78 0.650538
144 32.905 0.176777
145 32.4 0.678823
146 32.9 0.353553
147 32.935 0.473762
148 33.135 0.120208
149 33.09 0.0989949
150 32.91 0.19799
151 33.025 0.106066
152 33.145 0.26163
153 33.03 0.0989949
154 33.005 0.219203
155 33.07 0.353553
156 33.395 0.219203
157 33.28 0.0848528
158 33.04 0.353553
159 32.965 0.26163
160 33.025 0.13435
161 33.05 0.268701
162 32.98 0.537401
163 32.51 0.876812
164 32.33 0.39598
165 32.06 0.480833
166 32.285 0.756604
167 31.955 0.813173
168 32.115 0.33234
169 32.365 0.572756
170 32.36 0.692965
171 32.255 0.53033
172 32.1 0.537401
173 32.415 0.742462
174 32.76 0.721249
175 32.965 0.968736
176 32.92 0.834386
177 33.04 0.933381
178 32.46 0.381838
179 32.905 0.26163
180 32.93 0.311127
181 32.9 0.169706
182 32.93 0.438406
183 33.095 0.304056
184 33.505 0.72832
185 32.985 0.26163
186 33.26 0.424264
187 33.225 0.53033
188 32.99 0.721249
189 33.06 0.834386
190 33.06 0.707107
191 33.005 1.15258
192 32.905 1.33643
193 32.87 1.79605
194 33.03 1.40007
195 33.06 1.04652
196 33.185 1.26572
197 33.04 1.1738
198 33.22 1.01823
199 33.225 1.11016
200 33.145 0.982878
201 32.71 1.06066
202 32.945 1.23744
203 33.215 1.13844
204 33.335 1.393
205 33.235 1.15258
206 33.39 1.31522
207 32.945 0.912168
208 32.735 0.756604
209 33.13 1.11723
210 33 1.11723
211 32.965 1.52028
212 33 1.95161
213 33.09 1.73948
214 33.21 1.66877
215 32.96 1.42836
216 33.245 2.05768
217 32.875 2.51023
218 32.82 1.47078
219 32.44 1.65463
220 32.97 1.20208
221 32.98 2.03647
222 33.435 1.53442
223 33.28 1.68291
224 33.485 2.17082
225 33.19 1.75362
226 33.245 1.59099
227 32.96 1.25865
228 33.35 1.11723
229 33.335 1.57685
230 33.465 2.01525
231 33.825 2.28395
232 33.805 2.10011
233 33.515 1.59099
234 33.47 1.45664
235 33.465 2.00111
236 33.645 2.18496
237 33.76 1.90919
238 33.57 2.43245
239 33.805 2.15668
240 33.07 1.7112
241 33.495 1.9304
242 33.49 1.65463
243 33.425 1.393
244 33.295 0.742462
245 33.17 1.54149
246 33.58 1.62635
247 33.495 1.57685
248 33.295 2.34052
249 33.505 1.80312
250 33.66 1.49907
251 33.925 1.97283
252 33.635 1.53442
253 33.81 1.47078
254 33.905 1.52028
255 33.815 1.80312
256 33.49 1.40007
257 33.94 1.45664
258 33.835 1.64756
259 33.925 1.81726
260 33.715 1.97283
261 33.9 1.42836
262 34.135 1.44957
263 34.38 1.9799
264 34.47 1.90919
265 34.48 1.86676
266 34.14 1.14551
267 34.505 2.35467
268 33.985 1.47785
269 34.29 2.03647
270 34.39 1.25865
271 34.64 1.85262
272 34.22 1.82434
273 34.635 2.51023
274 34.67 1.28693
275 35.07 1.62635
276 34.625 1.74655
277 34.715 2.04354
278 34.26 2.2486
279 34.315 2.05768
280 34.615 2.01525
281 34.31 2.37588
282 33.82 1.20208
283 34.205 1.97283
284 34.035 2.11425
285 34.51 2.00818
286 34.37 1.95161
287 34.44 2.2486
288 33.96 1.86676
289 34.485 1.393
290 34.55 1.3435
291 34.55 1.62635
292 34.69 1.47078
293 34.11 1.56978
294 34.025 0.629325
295 34.15 1.56978
296 34.295 2.0294
297 34.44 1.8809
298 34.025 1.05359
299 34.405 1.393
300 34.155 1.26572
301 34.215 1.43543
302 34.035 1.19501
303 34.405 1.6617
304 34.515 2.01525
305 34.865 1.84555
306 34.825 1.70413
307 34.34 2.27688
308 34.12 1.48492
309 34.56 1.45664
310 34.23 2.17789
311 34.685 1.88798
312 34.555 2.1991
313 34.355 1.50614
314 34.28 1.79605
315 34.475 1.73241
316 34.4 2.34759
317 34.535 1.33643
318 34.57 1.90919
319 34.48 1.59806
320 34.245 2.26981
321 34.21 2.19203
322 34.45 1.41421
323 34.465 1.85969
324 34.325 2.59508
325 34.705 2.25567
326 33.795 1.87383
327 34.265 1.42128
328 34.12 2.5173
329 35.02 1.65463
330 34.52 1.3435
331 34.83 1.31522
332 34.155 1.13844
333 34.815 2.07182
334 35.095 2.55266
335 34.885 1.87383
336 34.135 2.26981
337 34.345 1.97283
338 34.215 2.2981
339 35.32 1.79605
340 34.62 2.23446
341 34.98 3.01227
342 34.64 2.60215
343 34.83 2.17789
344 34.18 2.82843
345 34.715 1.492
346 34.55 2.50316
347 35.12 1.45664
348 34.485 2.14253
349 34.575 1.53442
350 34.235 2.82136
351 34.845 2.08597
352 34.755 2.17082
353 35.035 2.52437
354 34.215 3.40118
355 34.64 2.09304
356 34.045 2.87792
357 34.6 1.95161
358 34.19 2.47487
359 34.725 2.22739
360 33.915 2.36881
361 35.11 2.10718
362 34.48 2.29103
363 34.92 2.48902
364 34.19 3.4224
365 34.825 1.91626
366 34.05 3.11127
367 34.8 2.33345
368 34.505 2.36881
369 35.1 2.27688
370 34.695 2.97692
371 35.005 2.65165
372 34.365 3.11834
373 34.715 2.90621
374 33.435 3.75474
375 34.43 2.80014
376 34.33 3.46482
377 34.95 2.40416
378 34.495 2.99106
379 34.785 2.41123
380 34.365 3.6416
381 34.925 3.09006
382 34.41 3.29512
383 34.575 2.35467
384 34 3.80423
385 34.575 2.32638
386 34.615 3.06177
387 34.485 2.15668
388 34.315 3.35876
389 34.41 2.48902
390 33.625 3.6416
391 34.265 2.63751
392 34.59 3.47897
393 34.51 2.81428
394 34.155 3.78302
395 34.415 2.72236
396 34.335 3.62746
397 34.88 3.53553
398 34.175 4.26385
399 34.75 2.74357
400 34.1 4.46891


==> tikz_data/compare_convergence_v2/cc_cifar10_huber_backdoor_q0.9.dat <==
round mean std
1 19.1467 0.870938
2 26.11 0.809135
3 29.8233 1.42163
4 27.6833 1.08039
5 28.45 1.07587
6 29.4033 1.05529
7 29.82 0.985343
8 30.41 1.19453
9 30.99 1.45503
10 31.4667 1.62239
11 31.7533 1.40215
12 32.39 1.53294
13 32.7233 1.61575
14 33.1067 1.60416
15 33.42 1.95517
16 33.91 1.69873
17 34 1.81075
18 34.39 1.82338
19 34.5967 1.87804
20 35.0967 1.72257
21 35.33 1.75633
22 35.43 1.83074
23 35.7833 1.91837
24 36.2033 2.18452
25 36.4733 1.87276
26 36.54 1.85712
27 36.74 1.79969
28 37.1667 1.84849
29 37.3333 1.73298
30 37.5333 1.52684
31 37.79 1.48162
32 37.9933 1.42318
33 38.0867 1.57074
34 38.1667 1.51117
35 38.65 1.36484
36 38.8633 1.69261
37 38.8867 1.57424
38 39.15 1.58218
39 39.33 1.45162
40 39.39 1.23195
41 39.5533 1.38414
42 39.8067 1.36588
43 39.9167 1.11733
44 39.9933 1.34448
45 40.4933 1.29156
46 40.3967 1.16092
47 40.47 1.22748
48 40.8467 0.961267
49 41.0333 0.953537
50 40.9633 1.215
51 41.16 1.12414
52 41.2067 1.14378
53 41.2567 1.14988
54 41.25 1.3309
55 41.4467 1.25061
56 41.5767 1.25835
57 41.8567 1.11912
58 42.04 1.25905
59 42.0267 1.33215
60 41.9 1.22111
61 41.9967 1.1698
62 42.3667 1.20604
63 42.3 1.29167
64 42.65 1.22
65 42.62 1.38318
66 42.7867 1.42247
67 42.8933 1.16432
68 43.0533 1.21541
69 43.0833 1.43584
70 43.1767 1.22394
71 43.11 1.5647
72 43.2833 1.30936
73 43.38 1.26171
74 43.2733 1.45018
75 43.56 1.38553
76 43.7167 1.36016
77 43.6967 1.54312
78 44.0233 1.41139
79 43.9367 1.34005
80 44.15 1.52539
81 44.1833 1.49078
82 44.17 1.37699
83 44.33 1.28421
84 44.5067 1.17001
85 44.42 1.33742
86 44.58 1.35011
87 44.53 1.39567
88 44.6167 1.37588
89 44.7067 1.35736
90 44.4567 1.64342
91 44.88 1.61443
92 45.0467 1.53089
93 45.04 1.40865
94 45.05 1.37099
95 44.98 1.45661
96 45.0767 1.34838
97 45.3467 1.48837
98 45.3167 1.33121
99 45.3333 1.53939
100 45.17 1.55174
101 45.4967 1.52218
102 45.4233 1.54869
103 45.5333 1.50391
104 45.57 1.51882
105 45.7167 1.49152
106 45.68 1.57124
107 45.8167 1.54287
108 45.7467 1.47327
109 46.02 1.18165
110 46.11 1.19147
111 45.9433 1.46841
112 46.11 1.49332
113 46.0433 1.53239
114 46.0333 1.45108
115 46.25 1.34056
116 46.4 1.08503
117 46.3667 1.12291
118 46.2733 1.16865
119 46.5267 1.23087
120 46.4933 1.23164
121 46.6067 1.26184
122 46.6367 1.36771
123 46.7 1.15581
124 46.6167 1.31242
125 46.7833 1.48194
126 46.7267 1.28904
127 46.9867 1.43959
128 46.99 1.28643
129 47.0567 1.28702
130 47.0767 1.59939
131 46.98 1.45331
132 47.09 1.25108
133 47.1667 1.33061
134 47.1633 1.2079
135 47.4367 1.46155
136 47.1567 1.48288
137 47.36 1.33428
138 47.31 1.09586
139 47.3567 1.47005
140 47.4067 1.26729
141 47.5767 1.21825
142 47.4633 1.61159
143 47.4433 1.41231
144 47.5467 1.45651
145 47.7567 1.1097
146 47.8533 1.09089
147 47.96 1.17593
148 47.8367 1.10151
149 47.9867 1.30293
150 47.6467 1.05614
151 48.1733 1.32576
152 47.5133 1.22916
153 48.2933 1.3424
154 47.8467 1.07314
155 48.4033 1.41001
156 47.7067 1.0057
157 48.4867 1.49132
158 47.7667 1.22851
159 48.5367 1.64658
160 47.83 1.07364
161 48.5233 1.60678
162 48.05 1.06785
163 48.6367 1.56685
164 48.16 1.21445
165 48.5367 1.52861
166 48.1167 1.42286
167 48.54 1.54068
168 48.55 1.27165
169 48.5733 1.28064
170 48.5433 1.19274
171 48.5833 1.39202
172 48.4967 1.33031
173 48.6333 1.46892
174 48.6 1.39825
175 48.7167 1.59205
176 48.6233 1.39515
177 48.9567 1.68361
178 48.5967 1.46582
179 48.94 1.66009
180 48.6933 1.27555
181 49 1.6015
182 48.8733 1.4003
183 49.1567 1.45294
184 48.78 1.4904
185 49.2733 1.58421
186 48.7967 1.82935
187 49.1967 1.48843
188 49.11 1.54029
189 49.06 1.72078
190 49 1.52581
191 49.3233 1.52126
192 49.31 1.44042
193 49.45 1.39474
194 49.5033 1.49055
195 49.32 1.36635
196 49.5967 1.39633
197 49.41 1.57693
198 49.64 1.43419
199 49.3367 1.7906
200 49.2767 1.6815
201 49.5667 1.76012
202 49.3833 1.46678
203 49.88 1.803
204 49.24 1.4828
205 49.9767 1.73903
206 49.4067 1.49647
207 50.0067 1.76517
208 49.54 1.46625
209 49.7867 1.67124
210 49.54 1.47503
211 49.78 1.89233
212 49.7633 1.42837
213 50.0233 1.93707
214 49.6933 1.36873
215 50.05 1.76264
216 49.5867 1.54862
217 50.1667 1.6707
218 49.8167 1.40863
219 49.9533 1.71995
220 49.8533 1.63127
221 50.1267 1.58418
222 49.9933 1.42497
223 49.93 1.81099
224 50.1367 1.33927
225 50.1633 1.76727
226 50.0033 1.31538
227 50.3533 2.03161
228 49.8667 1.26429
229 50.5 2.12789
230 49.9433 1.50487
231 50.4733 1.92308
232 50.1 1.41407
233 50.36 2.09716
234 50.3867 1.73396
235 50.3433 2.01604
236 50.1433 1.54403
237 50.71 2.18021
238 50.03 1.74158
239 50.9767 2.00176
240 49.9467 1.69742
241 50.6333 1.84863
242 50.4833 1.68803
243 50.6233 2.08819
244 50.5867 1.33125
245 50.7733 1.94058
246 50.7433 1.49721
247 50.74 1.93031
248 50.68 1.34748
249 50.83 1.55637
250 50.87 1.40812
251 50.64 1.97069
252 50.72 1.44
253 50.9133 2.3153
254 50.56 1.51812
255 51.0467 2.12079
256 50.68 1.52581
257 51.0767 1.80666
258 50.7667 1.73702
259 51.17 1.94433
260 50.87 1.59145
261 51.42 1.8324
262 50.8067 1.81643
263 51.1133 1.5228
264 51.09 1.72218
265 51.24 1.61233
266 50.98 1.36294
267 51.3233 1.72703
268 50.81 1.43847
269 51.6067 1.92978
270 50.2767 1.59105
271 51.9533 2.28018
272 50.68 1.31103
273 51.4633 2.17049
274 51.1867 1.56308
275 51.4667 1.99239
276 51.54 1.16773
277 51.3933 1.89447
278 51.6233 1.23379
279 51.3 1.70297
280 51.6133 1.7221
281 51.4133 1.90917
282 51.44 1.63588
283 51.5 1.60521
284 51.7333 1.76469
285 51.4 1.19654
286 51.7967 1.59142
287 51.34 1.33525
288 51.83 2.23723
289 51.2967 1.01589
290 51.95 2.50384
291 51.44 1.53098
292 52.1167 2.28321
293 51.3933 1.57424
294 51.88 2.01077
295 51.69 1.33462
296 52.05 2.23168
297 51.4567 1.35301
298 52.1667 2.29505
299 51.6 1.19528
300 52.0167 2.39917
301 51.79 1.11808
302 52.3 1.94772
303 51.1567 1.415
304 52.5133 2.13327
305 51.3267 1.52919
306 52.6233 1.99555
307 51.6567 1.461
308 52.3433 1.88641
309 51.9733 1.49814
310 52.2133 1.89869
311 51.72 1.62318
312 52.4767 1.96001
313 52.0767 1.55053
314 52.47 1.94522
315 52.19 1.66952
316 52.47 1.84968
317 52.2467 1.64986
318 52.5167 1.85516
319 51.8933 1.71762
320 52.7133 1.93622
321 51.99 1.5263
322 52.7233 1.68049
323 52.2033 2.05656
324 52.47 1.44357
325 52.57 1.93822
326 52.55 1.51089
327 52.5633 1.80644
328 52.4267 1.7897
329 52.8 1.58644
330 52.4 1.55888
331 52.9767 1.75717
332 52.63 1.57877
333 52.8067 1.5814
334 52.8267 1.71413
335 52.9633 1.69736
336 52.7767 1.67936
337 52.99 1.80635
338 52.5567 1.79004
339 52.91 2.01537
340 52.7167 1.47242
341 52.9767 2.25225
342 52.7833 1.55336
343 53.0933 2.01954
344 52.8667 1.90715
345 53.2367 1.83315
346 52.8667 1.92511
347 53.11 1.71747
348 52.9633 1.73102
349 53.2333 1.88245
350 52.8333 1.75944
351 53.2933 1.91855
352 53.0733 1.60824
353 53.35 1.90505
354 52.82 1.63588
355 53.2567 1.67527
356 53.27 1.69885
357 53.19 2.05239
358 53.1967 1.6142
359 53.2467 1.88022
360 53.42 1.69638
361 53.27 1.6715
362 53.66 2.04206
363 53.2133 1.829
364 53.59 2.19438
365 53.53 1.43983
366 53.5367 2.38965
367 53.4533 1.34537
368 53.46 2.48429
369 53.7067 1.48366
370 53.3967 1.87703
371 53.9367 1.6065
372 53.3933 1.86573
373 53.7733 1.56558
374 53.3567 1.76727
375 53.8733 1.5116
376 53.31 1.78581
377 53.84 1.7895
378 53.33 1.9271
379 53.69 1.55155
380 53.6433 1.68506
381 53.9267 1.81995
382 53.7567 2.20096
383 53.7 1.94872
384 54.12 1.95517
385 53.61 1.81248
386 54.0033 1.69341
387 53.9667 1.81506
388 53.8933 1.91051
389 53.95 1.70035
390 53.7567 1.90022
391 53.8033 1.45001
392 54.1267 1.84262
393 53.99 1.5679
394 54.32 1.57248
395 54.0933 1.97414
396 54.1367 1.39747
397 53.91 1.68
398 54.3367 1.72541
399 53.8133 1.92022
400 54.4267 1.52717


==> tikz_data/compare_convergence_v2/cc_cifar10_krum_backdoor_q0.9.dat <==
round mean std
1 10 0
2 10 0
3 10 0
4 11.01 1.78412
5 11.7467 1.09792
6 10.5533 0.958401
7 10.3033 0.26839
8 10.9 0.855395
9 10.1933 0.427239
10 12.09 0.78886
11 9.95667 0.070946
12 10.6767 1.16337
13 10.6933 1.175
14 9.96 0.10583
15 10.9633 1.79023
16 9.84333 0.581062
17 10.8033 1.36552
18 10.6767 1.14614
19 10.42 0.727461
20 10.35 0.774403
21 10.3233 0.56003
22 10.7367 2.30003
23 10.0833 0.0814453
24 10.7067 1.18095
25 9.83333 0.4517
26 10.4533 0.659571
27 10.3333 0.372872
28 10.0833 0.652559
29 10.5533 0.379781
30 11.05 1.32593
31 9.86667 0.266333
32 9.76333 0.550757
33 10.0433 0.0404145
34 10.5567 0.482113
35 9.84667 0.309892
36 10.2667 0.436616
37 10.25 1.2929
38 10.0033 0.635007
39 9.99333 0.011547
40 9.98 0.02
41 10.0267 0.105987
42 9.89667 0.196554
43 10.3267 0.292973
44 10.4067 0.580718
45 10.12 0.207846
46 10.57 0.55109
47 10.16 0.277128
48 11.27 2.52692
49 10.18 0.311769
50 10.21 0.381182
51 9.77333 0.392598
52 10.7733 1.19525
53 10.0667 0.0493288
54 10.5 0.866025
55 10.4167 0.721688
56 10.12 0.207846
57 11.33 1.75445
58 10.6633 1.14893
59 10.4267 0.739008
60 11.0167 1.76092
61 10.0033 0.0057735
62 10.1667 0.288675
63 10.5633 0.984395
64 9.99667 0.0057735
65 10.3967 0.678405
66 10.02 0.034641
67 10.9967 1.73494
68 11.25 2.7289
69 10.6833 0.967178
70 10.0533 0.092376
71 10.4667 1.14378
72 10.5567 0.581406
73 10.5 0.425793
74 9.95 0.04
75 10.5333 0.818311
76 10.4 0.62482
77 10.6733 0.217332
78 10.0633 0.109697
79 9.94667 0.119304
80 9.97 0.0655744
81 9.88667 0.196299
82 9.97 0.0519615
83 10.0333 0.191398
84 9.93 0.157162
85 9.99667 0.0057735
86 9.72333 0.629788
87 9.54 0.796743
88 10 0
89 9.93667 0.0650641
90 10.09 0.147309
91 10.2133 0.352326
92 9.97333 0.0378594
93 10.6167 1.05945
94 10.0433 0.0404145
95 10.36 0.623538
96 10.32 0.554256
97 10.71 1.22976
98 10.7733 0.67092
99 10.0033 0.0057735
100 10.5333 0.855414
101 9.66 0.597578
102 9.93 0.121244
103 10.2567 0.836799
104 10.6767 1.17202
105 10.65 1.11718
106 10.13 0.216564
107 9.93667 0.118462
108 10.1333 0.23094
109 10.5 0.866025
110 10.0533 0.092376
111 10.03 0.0519615
112 10.01 0.0173205
113 10.02 0.02
114 10.1367 0.236714
115 9.94667 0.405257
116 9.78 0.372424
117 11.3367 2.31517
118 10.2867 0.496521
119 10.0033 0.0057735
120 10.02 0.034641
121 11.0767 1.34909
122 11.0633 2.06691
123 10.1533 0.34356
124 9.98333 0.0665833
125 10.08 0.138564
126 10.4933 0.854478
127 10.0133 0.011547
128 10.24 0.504777
129 8.71667 2.36272
130 9.99667 0.0057735
131 10.39 0.891459
132 10.04 0.069282
133 10.0967 0.167432
134 10.25 0.433013
135 10.0067 0.290057
136 10.3367 0.331713
137 11.4233 1.39586
138 9.97 0.043589
139 9.98 0.672235
140 9.92667 0.250267
141 9.48333 0.903567
142 10.96 1.6113
143 10.01 0.0264575
144 9.99333 0.011547
145 10.5833 0.718981
146 9.90667 0.197315
147 10 0
148 9.76 0.415692
149 10.5167 0.473533
150 10.3267 0.386566
151 9.9 0.566657
152 9.84667 0.265581
153 9.18667 1.40873
154 9.57 0.896047
155 8.88333 0.984598
156 10.15 0.134536
157 9.91333 0.16773
158 10.3 0.510979
159 11.18 2.04382
160 10.1933 0.309246
161 10.0667 0.11547
162 10.6233 1.32364
163 9.90667 0.206478
164 9.99333 0.0208167
165 9.89333 0.122202
166 10.4933 1.59817
167 10.01 0.0173205
168 9.48 0.900666
169 9.72 0.44238
170 9.96667 1.08039
171 10.2333 0.395517
172 10 0
173 10.2533 0.347898
174 10 0
175 10.05 0.0866025
176 10.1067 0.184752
177 10.01 0.0655744
178 10 0
179 9.95 0.0866025
180 9.99667 0.0251661
181 10.0567 0.0981495
182 9.84333 0.196554
183 9.91333 0.109697
184 9.88333 0.310054
185 10.1733 0.308923
186 9.67333 0.565803
187 10.0333 0.660631
188 10.46 0.570877
189 10.48 0.822739
190 10.26 0.450333
191 11.88 1.85032
192 10.5267 0.8778
193 10.22 0.190788
194 11.4933 1.37947
195 10.01 0.0173205
196 9.99667 0.0057735
197 10 0
198 9.53 0.874014
199 10.6133 1.15001
200 10.2567 0.497427
201 10.6733 1.16625
202 10.38 0.459021
203 11.2867 2.4216
204 9.99667 0.0057735
205 9.86667 0.23094
206 10.0333 0.254231
207 10.0067 0.011547
208 10.2533 0.4389
209 10 0
210 9.93 0.112694
211 10.0167 0.0288675
212 10.3867 0.669726
213 9.97667 0.0251661
214 9.91333 0.141539
215 10.7167 1.3024
216 10 0
217 9.9 0.173205
218 9.66333 0.609289
219 10.4067 0.721757
220 10.49 1.12787
221 11.1067 1.01323
222 9.65333 0.600444
223 10.97 1.68009
224 10.3267 0.58321
225 10.1767 1.50683
226 10.9867 1.70896
227 11.1633 2.01495
228 10 0
229 9.89333 0.184752
230 10 0
231 10 0
232 10.6467 0.791981
233 9.95333 0.080829
234 9.12 1.4897
235 9.86 0.93675
236 9.17333 1.22985
237 9.87 0.225167
238 9.98667 0.023094
239 9.99667 0.0450925
240 10.8167 1.41451
241 9.93333 0.11547
242 9.98333 0.0288675
243 9.64667 0.736569
244 10.0167 0.0665833
245 10 0
246 9.99667 0.0057735
247 10.6933 1.20089
248 10.3833 0.655312
249 10.0033 0.0057735
250 10 0
251 10 0
252 10 0
253 10 0.01
254 10.0933 0.161658
255 9.97 0.043589
256 10.3633 0.365011
257 10 0
258 9.89333 0.184752
259 10.2867 0.38175
260 9.92333 0.141539
261 10.2233 0.386825
262 9.63333 1.49112
263 10.1167 0.202073
264 10.84 1.82157
265 10.0167 0.0288675
266 10.0033 0.0057735
267 10.0067 0.011547
268 10 0
269 10.0033 0.0057735
270 10.0033 0.0057735
271 10.02 0.034641
272 9.70667 0.508068
273 9.91333 0.150111
274 10 0
275 9.97 0.0519615
276 10.0367 0.0550757
277 9.10667 1.5473
278 9.70667 0.464794
279 9.91667 0.0907377
280 10.18 0.286182
281 10.2333 0.466083
282 10.0333 0.0665833
283 9.91 0.173205
284 9.67 0.571577
285 10.0033 0.0057735
286 10.0367 0.0635085
287 10.2833 0.561456
288 9.74667 0.438786
289 9.89 1.23527
290 10.4467 0.773649
291 10.3267 0.565803
292 10.2333 0.404145
293 9.98333 0.0288675
294 10.06 0.158745
295 9.86667 0.23094
296 10 0
297 10 0
298 9.79667 0.352184
299 10 0
300 9.91 0.155885
301 9.97667 0.0404145
302 10 0
303 10.07 0.121244
304 9.99667 0.0057735
305 10.03 0.0519615
306 10.0133 0.023094
307 9.59333 0.661539
308 9.65667 0.275379
309 9.18 1.42028
310 10.0067 0.0057735
311 9.94333 0.0981495
312 8.77333 1.1012
313 10.3533 0.620672
314 10.5533 0.840079
315 10 0
316 9.99667 0.0152753
317 9.88 0.199249
318 10.77 0.880511
319 9.91 0.155885
320 9.15 1.47224
321 9.79 0.4531
322 10.0233 0.0251661
323 9.95 0.0866025
324 10 0
325 10 0
326 10.02 0.034641
327 10.09 0.155885
328 10.1333 0.222336
329 11.17 2.0265
330 9.92333 0.132791
331 10.2967 0.430155
332 10.11 0.105357
333 10 0
334 10.19 0.135277
335 10.0633 0.0585947
336 10.19 0.240208
337 10.09 0.0953939
338 10.07 0.121244
339 10.07 0.147986
340 10.0333 0.0493288
341 10.0267 0.046188
342 10.0467 0.080829
343 9.53333 0.773908
344 10.7667 1.11841
345 10 0
346 9.88333 0.202073
347 10.0633 0.0550757
348 10.04 0.069282
349 10.01 0.0173205
350 9.96 0.069282
351 10.0933 0.161658
352 9.97667 0.0404145
353 10.1033 0.187705
354 10 0
355 9.99333 0.011547
356 10.4 0.69282
357 9.93 0.13
358 9.60333 0.784241
359 9.18333 1.41451
360 10 0
361 9.67333 0.565803
362 9.71667 0.29023
363 9.99667 0.0057735
364 10.42 1.51615
365 9.99 0.725052
366 9.7 0.718958
367 10 0.01
368 9.97 0.127671
369 10.81 1.40296
370 10.0033 0.0057735
371 10.04 0.0781025
372 10.0067 0.011547
373 10.0033 0.0057735
374 9.93 0.138924
375 10.8233 1.37409
376 10.03 0.0519615
377 10.7767 1.34523
378 10.04 0.1249
379 10.0167 0.0288675
380 10.01 0.0173205
381 10 0
382 10.0033 0.0057735
383 10 0
384 9.74667 0.654243
385 9.67 0.545802
386 10.2067 0.19218
387 10 0
388 10 0
389 10 0
390 10 0
391 9.72667 0.473427
392 10.8333 1.44338
393 10 0
394 10.2533 0.438786
395 9.92667 0.365559
396 10 0
397 10.0433 0.0750555
398 10.0133 0.023094
399 9.99 0.0173205
400 10.0467 0.064291


==> tikz_data/compare_convergence_v2/cc_cifar10_krum_inverse_q0.9.dat <==
round mean std
1 10 0
2 10 0
3 10 0
4 10 0
5 10.005 0.00707107
6 10 0
7 10.005 0.00707107
8 10.005 0.00707107
9 10 0
10 10.02 0.0282843
11 10.185 0.26163
12 10.06 0.0848528
13 10.11 0.155563
14 10.36 0.39598
15 10.11 0.141421
16 10.265 0.13435
17 10.395 0.00707107
18 10.33 0.0282843
19 10 0
20 10 0
21 12.08 2.55973
22 14.01 5.45886
23 10.495 0.431335
24 10.095 0.00707107
25 10.74 0.961665
26 12.25 2.67286
27 13.365 3.5426
28 12.23 3.1537
29 12.825 2.52437
30 13.3 0.59397
31 12.48 1.55563
32 13.665 2.96278
33 12.73 2.13546
34 12.295 2.43952
35 12.685 2.22739
36 12.215 2.62337
37 12.955 1.73241
38 10.265 0.360624
39 10.575 0.431335
40 10.21 0.296985
41 16.305 7.54483
42 14.32 4.87904
43 11.17 0.155563
44 11.685 0.601041
45 12.955 2.2981
46 11.98 0.848528
47 12.075 0.827315
48 11.575 0.33234
49 11.98 0.59397
50 11.66 0.834386
51 11.8 0.820244
52 12.045 2.24153
53 16.55 5.64271
54 16.745 9.19946
55 14.18 5.48715
56 14.21 5.60029
57 13.75 4.78004
58 14.14 5.38815
59 14.015 5.01339
60 13.79 4.92146
61 13.875 5.16895
62 14.505 3.2739
63 14.47 3.98808
64 13.94 4.18607
65 14.27 3.9598
66 14.015 4.13657
67 13.925 4.56084
68 13.935 4.68812
69 14.35 4.14365
70 14.455 4.05172
71 15.26 2.786
72 15.34 2.46073
73 15.52 2.33345
74 15.63 2.2486
75 15.79 2.02233
76 15.685 2.17082
77 15.72 2.17789
78 15.595 2.28395
79 15.71 2.19203
80 15.715 2.10011
81 15.67 2.17789
82 15.735 2.08597
83 15.7 2.05061
84 15.695 2.08597
85 15.705 2.11425
86 15.715 2.01525
87 15.7 2.06475
88 15.71 2.10718
89 15.695 2.10011
90 15.655 2.10011
91 15.74 2.06475
92 15.665 2.05768
93 15.69 2.02233
94 15.74 2.06475
95 15.725 2.10011
96 15.7 2.10718
97 15.67 2.09304
98 15.68 2.06475
99 15.655 2.07182
100 15.71 2.09304
101 15.72 2.07889
102 15.715 2.10011
103 15.72 2.07889
104 15.665 2.01525
105 15.69 2.02233
106 15.7 2.03647
107 15.705 2.04354
108 15.705 2.07182
109 15.71 2.06475
110 15.71 2.07889
111 15.7 2.05061
112 15.705 2.07182
113 15.705 2.08597
114 15.71 2.09304
115 15.705 2.11425
116 15.7 2.10718
117 15.74 2.06475
118 15.735 2.07182
119 15.74 2.07889
120 15.725 2.08597
121 15.715 2.10011
122 15.72 2.09304
123 13.6 5.07703
124 13.605 5.05581
125 17.565 0.53033
126 16.515 0.912168
127 16.81 0.509117
128 16.225 1.32229
129 16.495 0.982878
130 16.685 0.700036
131 16.565 0.855599
132 16.565 0.869741
133 16.55 0.86267
134 16.505 0.92631
135 16.56 0.86267
136 16.63 0.763675
137 16.635 0.756604
138 16.555 0.855599
139 16.59 0.806102
140 16.575 0.827315
141 16.525 0.898026
142 16.57 0.834386
143 16.57 0.848528
144 16.575 0.827315
145 16.575 0.813173
146 16.585 0.813173
147 16.635 0.784889
148 12.99 4.2285
149 13.095 4.13657
150 14.51 2.06475
151 14.055 2.72236
152 14.015 2.77893
153 14.34 2.33345
154 14.425 2.18496
155 14.545 2.07182
156 14.565 2.01525
157 14.625 1.9304
158 14.72 1.75362
159 14.64 1.8809
160 14.615 1.9304
161 14.64 1.85262
162 14.595 1.9304
163 14.55 2.00818
164 14.6 1.8809
165 14.595 1.9304
166 14.605 1.88798
167 14.48 2.03647
168 14.495 1.97283
169 14.53 1.92333
170 14.555 1.9304
171 14.54 1.96576
172 14.5 1.9799
173 14.545 1.91626
174 14.495 1.9304
175 14.51 1.90919
176 14.555 1.83141
177 14.515 1.9304
178 17.395 2.15668
179 15.705 0.190919
180 14.94 1.30108
181 17.41 2.19203
182 17.955 3.0052
183 17.4 2.17789
184 17.53 2.37588
185 17.15 1.90919
186 17.205 1.9304
187 17.1 1.78191
188 17.1 1.79605
189 17.12 1.82434
190 17.025 1.64756
191 17.065 1.7607
192 17.07 1.79605
193 17.055 1.7607
194 16.985 1.64756
195 16.95 1.6122
196 16.93 1.56978
197 16.96 1.62635
198 17.01 1.69706
199 16.96 1.62635
200 16.945 1.59099
201 16.925 1.56271
202 16.92 1.54149
203 16.955 1.60513
204 16.93 1.59806
205 16.93 1.58392
206 16.92 1.58392
207 16.92 1.58392
208 16.93 1.59806
209 16.94 1.55563
210 16.905 1.56271
211 16.89 1.54149
212 16.905 1.57685
213 16.895 1.57685
214 16.885 1.54856
215 16.89 1.55563
216 16.895 1.54856
217 16.885 1.53442
218 16.885 1.57685
219 16.88 1.48492
220 13.845 2.7365
221 16.09 0.438406
222 13.135 3.72645
223 14.48 1.83848
224 19.31 5.0346
225 14.675 1.53442
226 14.44 1.85262
227 15.14 0.876812
228 15.04 1.04652
229 15.675 0.120208
230 14.89 1.21622
231 15.03 1.01823
232 15.07 0.947523
233 15.14 0.848528
234 15.145 0.869741
235 15.07 0.961665
236 15.04 1.00409
237 14.915 1.18087
238 15.055 0.982878
239 15.005 1.05359
240 15.03 1.00409
241 15.01 1.03238
242 15.11 0.919239
243 15.055 0.982878
244 15.055 0.968736
245 15.045 0.982878
246 15.11 0.890955
247 16.53 1.13137
248 17.21 2.07889
249 16.675 1.29401
250 16.31 0.79196
251 16.195 0.643467
252 16.085 0.502046
253 16.08 0.46669
254 15.93 0.268701
255 16.05 0.438406
256 16.045 0.431335
257 16.005 0.374767
258 16.04 0.424264
259 16.025 0.403051
260 15.97 0.325269
261 15.99 0.353553
262 15.935 0.289914
263 16.01 0.381838
264 15.99 0.353553
265 15.91 0.240416
266 15.895 0.233345
267 15.95 0.339411
268 15.935 0.318198
269 15.91 0.282843
270 15.91 0.254558
271 15.91 0.254558
272 15.925 0.318198
273 15.91 0.268701
274 15.885 0.247487
275 15.895 0.26163
276 15.89 0.268701
277 15.9 0.296985
278 15.89 0.282843
279 15.89 0.282843
280 15.925 0.318198
281 15.92 0.325269
282 15.91 0.311127
283 15.915 0.304056
284 15.91 0.296985
285 15.92 0.296985
286 15.91 0.282843
287 15.905 0.289914
288 15.91 0.311127
289 15.91 0.296985
290 13.29 3.97394
291 14.115 2.82136
292 14.015 2.94864
293 14.155 2.7365
294 14.12 2.80014
295 14.435 2.35467
296 14.255 2.62337
297 14.05 2.94156
298 14.18 2.75772
299 14.205 2.70822
300 14.235 2.69408
301 14.175 2.75065
302 14.19 2.77186
303 14.24 2.71529
304 14.185 2.76479
305 14.85 1.82434
306 15.435 0.997021
307 15.415 1.0253
308 14.575 2.18496
309 15.125 1.42128
310 15.475 0.898026
311 14.925 1.64756
312 14.97 1.58392
313 15.025 1.50614
314 14.95 1.6122
315 15.03 1.49907
316 15.01 1.52735
317 15.005 1.53442
318 14.975 1.57685
319 14.99 1.55563
320 14.975 1.57685
321 14.875 1.71827
322 14.185 2.67993
323 13.04 4.29921
324 15.83 0.339411
325 13.705 3.3729
326 14.035 2.90621
327 14.225 2.60922
328 13.78 3.23855
329 13.81 3.19612
330 13.85 3.13955
331 13.9 3.0547
332 13.85 3.12541
333 13.84 3.13955
334 14.565 2.11425
335 14.125 2.75065
336 16.35 0.410122
337 15.025 1.46371
338 15.395 0.940452
339 15.095 1.35057
340 15.36 0.975807
341 15.185 1.22329
342 15.115 1.32229
343 15.26 1.11723
344 15.24 1.14551
345 15.245 1.1243
346 15.295 1.05359
347 15.14 1.25865
348 15.165 1.20915
349 15.16 1.20208
350 15.15 1.21622
351 15.21 1.14551
352 15.17 1.1738
353 15.155 1.19501
354 15.2 1.13137
355 15.21 1.10309
356 15.16 1.14551
357 15.165 1.15258
358 15.18 1.14551
359 15.17 1.13137
360 15.18 1.10309
361 15.17 1.11723
362 15.165 1.11016
363 15.13 1.15966
364 15.14 1.14551
365 15.145 1.15258
366 15.155 1.1243
367 15.155 1.13844
368 15.18 1.08894
369 15.205 1.05359
370 15.175 1.09602
371 15.17 1.10309
372 15.185 1.08187
373 15.195 1.06773
374 15.15 1.13137
375 15.165 1.09602
376 15.19 1.06066
377 15.17 1.08894
378 15.145 1.11016
379 15.16 1.0748
380 17.78 2.63044
381 13.585 3.30219
382 16.515 0.841457
383 15.195 1.0253
384 18.495 3.6416
385 16.36 0.636396
386 16.88 1.37179
387 17.03 1.58392
388 17.06 1.62635
389 17.24 1.8809
390 17.165 1.77484
391 17.01 1.56978
392 17.05 1.62635
393 17.02 1.58392
394 17.03 1.59806
395 17.025 1.59099
396 16.985 1.53442
397 17.01 1.54149
398 17.045 1.59099
399 17.005 1.53442
400 17.03 1.56978


==> tikz_data/compare_convergence_v2/cc_cifar10_rfa_backdoor_q0.9.dat <==
round mean std
1 20.95 2.61478
2 27.1933 1.48433
3 30.7333 0.867717
4 25.6267 0.933024
5 26.65 1.06785
6 27.4067 1.57684
7 27.7367 1.80267
8 28.1233 1.7219
9 28.5933 1.64537
10 29.3133 1.42991
11 29.5867 1.82867
12 30.1833 2.17737
13 30.6433 1.71308
14 31.7 1.98404
15 31.36 2.50054
16 32.0133 2.48416
17 32.4267 2.25987
18 33.0467 1.96136
19 33.3933 2.87063
20 35.0067 1.58538
21 34.45 2.65385
22 35.1833 2.49033
23 34.7433 3.20041
24 35.6767 2.90035
25 35.8033 2.6765
26 36.2533 2.61146
27 36.1567 3.17223
28 37.1867 3.54475
29 37.0467 2.83038
30 37.4833 3.79501
31 37.17 2.45404
32 38.2467 3.33893
33 37.01 3.75185
34 38.2933 2.62725
35 38.07 3.26069
36 38.76 3.23037
37 37.82 3.80268
38 40.0333 2.93582
39 38.39 3.80406
40 40.19 2.57688
41 37.91 5.11061
42 40.5 4.21849
43 40.0567 1.99202
44 39.3767 3.54538
45 40.1967 3.08908
46 39.8 3.76897
47 40.9967 3.06226
48 41.8067 3.26975
49 41.7333 1.81329
50 40.4833 3.69737
51 42.6267 2.09395
52 40.52 3.33231
53 42.97 1.91914
54 41.3467 3.01855
55 43.43 1.73156
56 41.6967 3.31401
57 43.4067 1.73509
58 41.4767 3.24287
59 44.2667 1.72001
60 42.94 1.98162
61 43.3267 2.62001
62 42.78 3.15644
63 44.4367 2.44218
64 43.4667 2.31241
65 44.49 1.70071
66 43.3033 3.77413
67 45.5567 1.34693
68 43.68 1.30227
69 43.9433 4.31418
70 45.6767 1.27084
71 43.3933 2.59465
72 46.2867 1.76458
73 44.27 2.52214
74 44.8833 0.734189
75 44.4233 4.25681
76 46.3267 1.49751
77 44.6467 1.83364
78 44.9 3.63286
79 46.4533 1.21039
80 43.3467 1.67757
81 46.95 2.07849
82 45.0167 2.62359
83 46.35 0.314325
84 45.77 3.1827
85 45.73 2.62686
86 44.86 0.875728
87 46.39 4.19651
88 46.65 2.40676
89 45.7433 1.94464
90 47.2467 2.66326
91 45.7733 4.30732
92 45.7133 2.6298
93 47.2833 3.66061
94 45.9767 3.89699
95 46.3267 2.28553
96 46.48 3.32158
97 46.66 3.76195
98 45.8567 3.09897
99 49.1033 4.08687
100 47.3633 1.60749
101 46.2667 2.65583
102 48.7933 1.87905
103 45.63 3.48329
104 48.6633 1.03365
105 46.4667 3.10387
106 47.33 3.79047
107 47.3533 2.7829
108 48.27 4.18771
109 48.1233 2.95212
110 48.1433 1.695
111 46.4633 2.24358
112 48.77 2.11516
113 47.86 2.32405
114 46.5733 1.25005
115 48.54 3.8685
116 47.6233 2.99186
117 47.86 3.29632
118 47.8433 3.66702
119 49.1767 4.41944
120 49.0333 1.45445
121 47.9467 3.2458
122 49.8667 1.78158
123 45.7333 1.33613
124 51.5333 2.09629
125 48.4133 2.44265
126 47.2667 1.35891
127 49.7467 4.34094
128 49.4467 1.38146
129 47.8167 1.70195
130 49.3067 2.70299
131 49.0333 3.62018
132 49.5133 1.26623
133 48.68 2.80929
134 49.7333 2.96044
135 49.4133 1.35486
136 48.39 2.7117
137 49.9433 2.07515
138 48.3933 0.908974
139 49.0967 3.09655
140 50.6933 1.85055
141 48.28 2.01286
142 49.6467 2.57826
143 49.7233 3.27558
144 50.8267 1.34396
145 48.08 2.1997
146 50.4 2.33951
147 49.9533 3.00027
148 49.5167 2.31733
149 49.81 3.30165
150 51.3033 1.03582
151 48.01 0.763151
152 50.9867 2.71443
153 49.8767 0.60086
154 48.0967 0.537153
155 52.2733 0.753414
156 49.6167 1.74758
157 49.05 2.0359
158 51.1167 3.32966
159 50.7633 0.211266
160 48.0767 0.460471
161 52.4633 1.0152
162 49.88 1.75804
163 49.1533 1.19822
164 51.59 2.63956
165 50.5167 0.556447
166 48.66 0.547449
167 52.37 0.818352
168 49.6933 1.63102
169 50.8233 2.00854
170 50.5933 1.64591
171 49.4367 1.51715
172 51.69 1.68143
173 50.0033 0.693277
174 51.3133 2.98312
175 50.9067 1.85193
176 51.0333 2.66864
177 51.97 1.70564
178 50.32 2.10628
179 51.0433 2.37929
180 52.9333 1.71422
181 50.3867 1.757
182 51.7267 1.82264
183 51.83 2.28974
184 51.3433 2.45834
185 50.89 1.3928
186 52.5167 2.3495
187 50.6033 1.17509
188 51.8367 1.1408
189 50.75 2.01859
190 52.22 1.38849
191 51.3167 2.10155
192 52.6433 1.23229
193 51.38 0.760986
194 51.5533 2.31185
195 52.3133 1.44504
196 52.14 1.16606
197 51.4467 2.5348
198 53.5767 1.42879
199 51.7067 0.368963
200 52.25 2.20361
201 52.0067 1.52106
202 53.29 1.99008
203 51.58 0.391535
204 52.56 2.06807
205 52.2467 0.365011
206 52.1633 1.74345
207 52.9433 0.894725
208 52.5533 1.71716
209 52.5267 2.16015
210 54.16 1.20752
211 51.5367 0.683032
212 54.3433 0.774231
213 52.17 0.992421
214 53.6433 1.88229
215 52.8467 1.338
216 53.24 1.21198
217 52.72 1.86346
218 54.1933 1.4468
219 53.2867 1.04987
220 53.71 1.0905
221 53.1267 1.81704
222 54.0633 0.600111
223 52.64 0.482804
224 54.2233 0.195021
225 52.9567 1.68654
226 54.2867 1.3326
227 54.0033 1.71844
228 53.7933 1.95311
229 55.1033 0.626126
230 52.9467 0.279702
231 55.61 0.641561
232 53.3367 0.812424
233 55.0233 0.917406
234 53.6333 0.837636
235 55.2633 1.3502
236 53.8967 0.915114
237 54.7267 1.21397
238 53.99 1.73205
239 55.2533 1.28889
240 54.1267 0.932541
241 54.9033 0.80637
242 54.58 0.787147
243 54.8467 0.840972
244 54.6767 1.17823
245 55.2267 0.955528
246 55.0833 1.03365
247 54.35 0.372693
248 55.5133 0.792107
249 54.0733 0.451811
250 56.09 0.655744
251 54.5333 0.500833
252 55.3433 0.353459
253 54.4233 0.575702
254 56.2833 0.147422
255 54.57 0.771298
256 56.4367 0.115036
257 54.3533 0.703586
258 56.6867 0.64392
259 54.8133 0.77623
260 56.38 0.285132
261 54.9667 0.579339
262 56.5033 0.382797
263 55.0867 0.515978
264 56.5533 0.535008
265 55.0567 0.756924
266 56.8233 0.170978
267 55.37 0.240208
268 56.2767 0.656836
269 55.23 0.353695
270 56.9967 0.600528
271 55.4233 0.461447
272 56.72 0.463573
273 55.3133 0.490951
274 57.14 0.306105
275 55.6 0.353412
276 56.8367 0.323934
277 55.58 0.710845
278 57.2267 0.177858
279 55.6167 0.238607
280 57.1533 0.558062
281 55.76 0.670149
282 57.3 0.345977
283 55.9667 0.291433
284 57.35 0.347707
285 56.02 0.485386
286 57.3133 0.235867
287 56.0233 0.47648
288 57.24 0.576628
289 56.1967 0.316439
290 57.3467 0.600028
291 56.19 0.49
292 57.4233 0.63343
293 56.55 0.28
294 57.3467 0.502129
295 56.4067 0.207926
296 57.2067 0.251462
297 56.4567 0.195533
298 57.44 0.293087
299 56.5833 0.540401
300 57.5533 0.569239
301 56.57 0.276225
302 57.39 0.745453
303 56.7 0.216564
304 57.63 0.492747
305 56.6767 0.402161
306 57.73 0.365103
307 56.69 0.298664
308 57.8567 0.427122
309 56.6733 0.372201
310 57.8667 0.468757
311 56.83 0.365103
312 57.9767 0.168028
313 56.9933 0.651639
314 57.8 0.165227
315 57.1567 0.609289
316 57.8067 0.483356
317 57.1467 0.392598
318 57.9367 0.341955
319 57.0833 0.171561
320 58.0067 0.472899
321 57.3633 0.378197
322 58.09 0.549909
323 57.36 0.243311
324 58.1967 0.441626
325 57.46 0.226495
326 58.0667 0.445234
327 57.5467 0.172143
328 58.18 0.495076
329 57.4567 0.244404
330 57.9933 0.562968
331 57.5967 0.198578
332 58.1067 0.591805
333 57.8433 0.170978
334 57.95 0.69347
335 57.87 0.185203
336 57.93 0.885042
337 58.04 0.208087
338 57.8467 0.794754
339 57.96 0.219317
340 58.0567 0.797768
341 57.9367 0.106927
342 58.1033 0.744401
343 57.8533 0.300056
344 58.23 0.763151
345 57.8967 0.295014
346 58.2833 0.675747
347 58.16 0.287924
348 58.38 0.4531
349 58.0967 0.0585947
350 58.38 0.617333
351 58.1233 0.132035
352 58.3067 0.648563
353 58.1633 0.395517
354 58.4433 0.377403
355 58.1733 0.454569
356 58.37 0.276225
357 58.2333 0.267644
358 58.3733 0.344287
359 58.39 0.174356
360 58.22 0.4996
361 58.5433 0.085049
362 58.2467 0.551845
363 58.34 0.357911
364 58.4333 0.523482
365 58.4033 0.176163
366 58.4133 0.394631
367 58.31 0.486621
368 58.54 0.360971
369 58.2033 0.439356
370 58.53 0.491223
371 58.3033 0.20306
372 58.5067 0.388887
373 58.5733 0.236925
374 58.46 0.472864
375 58.57 0.245764
376 58.4167 0.543722
377 58.6433 0.281484
378 58.42 0.387427
379 58.6733 0.279344
380 58.5033 0.592312
381 58.6867 0.208167
382 58.6733 0.642988
383 58.89 0.265141
384 58.6933 0.587991
385 58.7333 0.300222
386 58.6367 0.551936
387 58.7933 0.492172
388 58.7367 0.446019
389 58.69 0.268514
390 58.71 0.434051
391 58.7833 0.609617
392 58.7733 0.408207
393 58.73 0.378021
394 58.7867 0.422532
395 58.7767 0.53799
396 58.67 0.400375
397 58.9133 0.627402
398 58.7 0.346987
399 58.7833 0.453248
400 58.81 0.526783


==> tikz_data/compare_convergence_v2/cc_cifar10_rfa_bucketing_backdoor_q0.9.dat <==
round mean std
1 20.2033 0.729543
2 27.5133 1.04644
3 30.4467 1.57814
4 24.6233 1.10961
5 24.9767 0.811316
6 25.5467 0.827124
7 26.0367 0.777967
8 26.55 0.862612
9 27.1767 0.81304
10 27.5167 1.12398
11 28.2133 0.729817
12 28.6467 1.17517
13 29.4733 1.51579
14 29.6933 1.48463
15 30.5233 1.30309
16 30.8333 1.43151
17 31.1033 1.70694
18 31.89 1.1253
19 32.04 1.52247
20 32.4967 0.980425
21 33.0233 1.64931
22 33.4733 1.73656
23 34.0633 1.0427
24 34.12 1.03204
25 34.3733 1.31804
26 35.02 0.679117
27 35.3467 0.915223
28 35.2967 0.746749
29 36.0667 0.560744
30 35.83 0.619435
31 36.6433 0.992891
32 36.6133 0.277909
33 37.5167 0.397157
34 37.5533 1.45569
35 37.8967 0.224796
36 37.7367 1.52618
37 39.06 0.381576
38 37.22 1.66154
39 39.6167 1.02632
40 38.28 1.20835
41 39.07 0.958488
42 39.3 1.45866
43 39.4533 0.723971
44 39.6367 1.74038
45 41.0167 1.52271
46 39.6167 1.94562
47 41.7033 1.28741
48 40.7933 0.850078
49 40.2567 0.211975
50 41.1133 3.09862
51 40.8633 2.643
52 42.6667 2.40696
53 41.0933 0.750755
54 42.41 2.60056
55 41.85 0.173494
56 41.4367 2.69582
57 42.7067 2.32126
58 42.7233 1.92762
59 42.7367 1.76684
60 42.6767 0.475114
61 42.0533 3.78209
62 43.8533 2.55578
63 44.4267 1.16329
64 41.6267 0.141892
65 45.7733 1.37413
66 42.6267 1.48736
67 45.3233 2.00131
68 43.1633 2.18852
69 43.1533 4.05179
70 46.55 2.22791
71 44.96 1.81662
72 42.0433 3.00537
73 46.3 4.09411
74 46.0933 1.51447
75 42.9 1.55782
76 46.8667 1.86232
77 45.27 0.644903
78 43.2233 2.03991
79 47.14 1.28293
80 44.1733 1.5595
81 45.28 1.80144
82 44.5567 3.38556
83 47.3267 3.00961
84 45.45 1.03058
85 44.76 2.2715
86 44.78 1.78429
87 45.6333 4.05537
88 46.8 2.84072
89 47.05 0.96286
90 44.5333 1.10278
91 46.6267 3.3683
92 45.6733 1.63653
93 45.53 4.27786
94 46.5967 3.65165
95 47.8267 1.29326
96 44.7533 2.19721
97 47.87 2.90346
98 46.5433 1.01933
99 46.3167 0.64392
100 46.76 0.95142
101 45.5233 2.28618
102 47.86 2.51579
103 47.04 1.32525
104 46.1933 1.64931
105 46.1867 3.74962
106 47.6167 2.88122
107 48.15 1.71467
108 45.4033 1.79157
109 49.5567 1.19132
110 46.3 1.23158
111 48.8367 1.90374
112 47.3733 0.228108
113 47.3133 2.99854
114 47.77 1.57038
115 48.2567 2.29944
116 46.9433 1.81473
117 47.7133 3.08675
118 48.5233 1.91014
119 48.3033 2.27069
120 47.0167 1.52139
121 48.2267 3.01238
122 47.7467 2.77131
123 49.6667 2.54327
124 47.9267 0.865814
125 47.35 2.36349
126 49.0933 2.2699
127 47.8567 3.31218
128 49.4933 1.33046
129 47.57 1.92424
130 49.6967 0.656074
131 46.7433 2.62534
132 51.57 1.66934
133 48.7667 0.775005
134 49.0067 1.8679
135 47.3333 1.77624
136 51.3867 0.0321455
137 48.1333 1.02198
138 49.66 2.85068
139 48.9767 1.70556
140 49.69 2.16527
141 48.3433 1.30216
142 50.21 1.58502
143 48.4733 1.25261
144 49.6467 2.83835
145 49.0833 2.79006
146 51.18 2.44884
147 49.69 0.532259
148 48.7133 2.73376
149 50.5333 0.709389
150 48.7433 2.45457
151 50.8033 1.77799
152 49.52 2.21149
153 50.0433 0.886134
154 49.4333 2.5401
155 50.7733 0.977872
156 48.68 3.70814
157 52.1467 1.51054
158 50.3833 1.42325
159 49.4333 1.98034
160 50.8467 1.50467
161 50.25 1.13062
162 50.8 1.48
163 48.8867 2.4038
164 51.86 2.30235
165 50.4533 1.97864
166 50.1867 2.31535
167 51.42 3.05707
168 52.0367 0.743797
169 49.55 2.14082
170 52.5133 1.20923
171 50.31 1.98593
172 51.88 1.43447
173 51.14 0.650461
174 49.9133 2.17415
175 53.05 0.596322
176 51.0133 1.86358
177 51.4 1.59182
178 51.76 2.55912
179 52.2233 1.43354
180 51.5367 1.56465
181 51.8567 1.0209
182 51.67 2.06036
183 51.8867 0.959184
184 52.5867 2.34726
185 51.1433 1.87897
186 52.81 3.05776
187 52.7267 0.863501
188 52.2633 2.27737
189 52.3533 1.02031
190 52.03 2.59098
191 53.4567 0.515008
192 51.66 2.74567
193 53.7967 0.580115
194 52.4267 2.28614
195 53.42 1.66682
196 52.4 2.29079
197 53.69 0.177764
198 52.0933 2.74358
199 54.0433 1.37355
200 53.1033 2.42529
201 53.5667 0.648254
202 53.39 2.40277
203 53.27 1.50622
204 53.9367 2.11013
205 53.2667 1.17194
206 54.1233 1.61506
207 53.11 1.71892
208 54.3233 1.69474
209 53.5233 1.51292
210 54.01 1.7617
211 53.4767 1.47707
212 54.4967 1.86776
213 53.7633 1.25289
214 54.57 1.32593
215 53.4033 1.61806
216 55.0833 1.4488
217 53.8667 1.07277
218 55.0767 1.17091
219 54.0767 1.11608
220 54.82 1.18655
221 54.1033 1.32259
222 54.8033 1.39733
223 54.13 1.70877
224 55.0067 1.01036
225 54.3867 1.84858
226 54.9533 1.43309
227 54.6233 1.41086
228 55.04 1.54981
229 54.9633 1.53513
230 54.8733 1.6647
231 55.3 1.42524
232 55.1067 1.45139
233 55.3133 1.75044
234 55.24 1.51086
235 55.48 1.41043
236 55.0667 1.24388
237 55.5267 1.29388
238 55.27 1.47408
239 55.6733 1.05945
240 55.5 1.07177
241 55.28 1.19879
242 55.7967 1.03582
243 55.42 1.21791
244 56.0133 1.39231
245 55.7633 1.61029
246 55.8433 1.33665
247 55.8067 1.24388
248 56.0633 0.798394
249 55.9967 1.27649
250 55.93 1.23758
251 55.99 1.24708
252 55.9267 1.14692
253 56.1567 1.22859
254 55.99 0.977804
255 56.6867 1.06251
256 56.0833 0.689734
257 56.44 1.27165
258 56.1533 0.79758
259 56.67 1.26349
260 56.2733 0.924139
261 56.77 1.12743
262 56.0567 0.81224
263 56.93 1.33323
264 56.42 1.00374
265 56.8667 1.04543
266 56.47 0.988534
267 57.04 0.941223
268 56.7167 1.03737
269 57.15 0.730205
270 56.5733 1.20359
271 57.1333 0.956574
272 56.7667 1.14094
273 57.16 0.810987
274 56.7433 1.04844
275 57.0733 0.833447
276 57.13 1.05105
277 57.2433 0.670994
278 57.0433 0.98287
279 57.3 0.3747
280 57.32 1.00135
281 57.48 0.928601
282 57.2467 0.999316
283 57.6 0.894483
284 57.3133 1.03467
285 57.51 0.786193
286 57.3733 0.882968
287 57.42 0.574543
288 57.57 0.718401
289 57.5067 0.520032
290 57.46 0.910659
291 57.6 0.599083
292 57.48 0.805233
293 57.6367 0.720578
294 57.61 0.44
295 57.5633 0.586202
296 57.71 0.533292
297 57.75 0.626418
298 57.8333 0.740428
299 57.74 0.461844
300 57.97 0.650922
301 57.84 0.336452
302 57.8667 0.583467
303 57.7233 0.730365
304 58.01 0.527162
305 58.0167 0.729543
306 58.02 0.841249
307 58.02 0.616117
308 58.1667 0.564388
309 57.9433 0.728583
310 58.2133 0.355012
311 57.98 0.695485
312 58.53 0.37
313 57.92 0.612454
314 58.3767 0.536315
315 58.2067 0.437531
316 58.3333 0.650333
317 58.2933 0.42004
318 58.3967 0.493187
319 58.27 0.395854
320 58.5167 0.435584
321 58.4633 0.368284
322 58.53 0.457056
323 58.6167 0.381881
324 58.51 0.654752
325 58.5733 0.350761
326 58.5733 0.606987
327 58.5933 0.38553
328 58.47 0.797559
329 58.7867 0.440492
330 58.4033 0.675302
331 58.7467 0.621798
332 58.65 0.355949
333 58.89 0.393573
334 58.65 0.425793
335 58.8 0.458258
336 58.64 0.631506
337 58.8933 0.250267
338 58.84 0.642106
339 58.8233 0.503024
340 58.9167 0.42336
341 58.78 0.533573
342 58.9433 0.463069
343 58.9467 0.579511
344 58.9767 0.469184
345 58.92 0.374032
346 58.9267 0.396779
347 58.9467 0.239653
348 58.9733 0.460579
349 58.9933 0.251462
350 59.13 0.433474
351 59.06 0.360139
352 59.1133 0.513842
353 59.1433 0.386307
354 59.1267 0.493288
355 58.9967 0.426654
356 59.14 0.557494
357 59.16 0.447996
358 59.1133 0.404145
359 59.1433 0.355293
360 59.27 0.398873
361 59.0567 0.44411
362 59.12 0.393954
363 59.1067 0.500633
364 59.19 0.331813
365 59.2 0.526023
366 59.2033 0.593745
367 59.2767 0.458294
368 59.2367 0.450814
369 59.26 0.542494
370 59.3167 0.555818
371 59.1033 0.402782
372 59.4033 0.46188
373 59.2633 0.465761
374 59.3333 0.472687
375 59.3033 0.387857
376 59.3967 0.585263
377 59.2467 0.380832
378 59.36 0.504083
379 59.4267 0.38553
380 59.31 0.584038
381 59.59 0.463573
382 59.4333 0.410406
383 59.43 0.591016
384 59.3267 0.584494
385 59.4233 0.462637
386 59.3967 0.553745
387 59.5 0.42
388 59.36 0.617333
389 59.5367 0.547205
390 59.4433 0.743797
391 59.6633 0.417413
392 59.5167 0.524436
393 59.5867 0.342685
394 59.5667 0.427707
395 59.6067 0.437531
396 59.5767 0.398037
397 59.5467 0.404516
398 59.5067 0.551845
399 59.4667 0.601692
400 59.5333 0.492172


==> tikz_data/compare_convergence_v2/cc_cifar10_sparse_capped_backdoor_q0.9.dat <==
round mean std
2 20.5733 2.09051
4 25.6533 1.7591
6 26.46 3.36602
8 26.8467 0.974389
10 28 0.635531
12 29.4933 0.428525
14 30.8433 0.587736
16 32.1067 0.770346
18 33.5433 0.748487
20 34.81 0.937443
22 35.7967 0.981903
24 37.0467 1.2977
26 38.1033 1.00381
28 38.76 0.717147
30 39.6567 1.0232
32 40.3167 0.808847
34 40.9833 0.824763
36 41.43 0.857496
38 42.0133 0.846542
40 42.6233 0.680906
42 42.9333 0.610765
44 43.44 0.582838
46 43.9167 0.592312
48 44.4133 0.482735
50 44.7733 0.38527
52 45.2433 0.561456
54 45.4467 0.427824
56 45.7767 0.405257
58 46.1767 0.261598
60 46.4733 0.384231
62 46.7767 0.293655
64 46.9933 0.500133
66 47.49 0.355106
68 47.86 0.297153
70 48.1033 0.291605
72 48.2833 0.165025
74 48.5333 0.390043
76 48.69 0.313209
78 49.0267 0.3073
80 49.2267 0.277909
82 49.4133 0.320832
84 49.63 0.339559
86 49.8667 0.492375
88 50.0067 0.306159
90 50.4067 0.136504
92 50.5433 0.370045
94 50.7167 0.40501
96 51.01 0.291376
98 51.17 0.383014
100 51.3733 0.535288
102 51.62 0.485077
104 51.7667 0.518588
106 51.9067 0.510131
108 52.0233 0.52634
110 52.18 0.626019
112 52.3933 0.565184
114 52.4967 0.522909
116 52.6333 0.544549
118 52.7433 0.42004
120 52.8567 0.50362
122 53.1467 0.56003
124 53.12 0.483839
126 53.3133 0.645936
128 53.2767 0.457092
130 53.55 0.5866
132 53.5967 0.496622
134 53.75 0.440341
136 53.7567 0.514328
138 53.9033 0.646323
140 54.1733 0.736637
142 54.1667 0.630106
144 54.22 0.555608
146 54.3467 0.603352
148 54.44 0.544426
150 54.5267 0.504017
152 54.78 0.409512
154 54.8567 0.535008
156 54.8967 0.573527
158 55.03 0.566657
160 55.0867 0.70316
162 55.2067 0.667108
164 55.3167 0.657368
166 55.3967 0.542433
168 55.49 0.581034
170 55.5867 0.426654
172 55.6767 0.527857
174 55.75 0.46
176 55.8433 0.469184
178 55.97 0.421426
180 56.0633 0.422177
182 56.17 0.401497
184 56.1133 0.375411
186 56.25 0.324191
188 56.3233 0.219393
190 56.3967 0.334863
192 56.5 0.44643
194 56.51 0.3995
196 56.5933 0.386566
198 56.6533 0.482113
200 56.7133 0.360185
202 56.8267 0.487887
204 56.8233 0.460471
206 56.7767 0.458839
208 56.9167 0.388887
210 56.8967 0.488399
212 57.0333 0.37421
214 57.1467 0.332916
216 57.2033 0.384751
218 57.19 0.353695
220 57.1833 0.38397
222 57.2867 0.465439
224 57.35 0.401497
226 57.4967 0.380307
228 57.4733 0.340343
230 57.5333 0.485627
232 57.6 0.366606
234 57.6167 0.38553
236 57.6433 0.283608
238 57.6933 0.271355
240 57.72 0.320468
242 57.6733 0.387857
244 57.8033 0.315647
246 57.8667 0.408575
248 57.85 0.385746
250 57.9767 0.402534
252 57.91 0.356791
254 57.9433 0.445009
256 58.0533 0.461772
258 57.9933 0.412957
260 58.05 0.356791
262 58.2133 0.315647
264 58.1967 0.395769
266 58.2733 0.309246
268 58.1933 0.445571
270 58.22 0.417612
272 58.3467 0.372872
274 58.3933 0.369369
276 58.4367 0.274651
278 58.3867 0.242143
280 58.5033 0.340783
282 58.4733 0.257164
284 58.53 0.36756
286 58.6067 0.310698
288 58.73 0.222711
290 58.6167 0.302379
292 58.7133 0.315331
294 58.7467 0.219393
296 58.7133 0.267644
298 58.7167 0.341223
300 58.66 0.434856
302 58.8367 0.279702
304 58.81 0.247588
306 58.8633 0.262742
308 58.86 0.202237
310 58.9467 0.195533
312 58.9867 0.169214
314 59.0167 0.21362
316 59.06 0.23516
318 59.0933 0.306649
320 59.15 0.190788
322 59.01 0.281603
324 59.16 0.174356
326 59.0967 0.381095
328 59.2033 0.185562
330 59.2467 0.215019
332 59.2867 0.267644
334 59.2467 0.327465
336 59.3567 0.259679
338 59.3267 0.195533
340 59.2667 0.25658
342 59.44 0.202978
344 59.4233 0.198578
346 59.42 0.157162
348 59.45 0.260576
350 59.4467 0.231589
352 59.5 0.253574
354 59.4133 0.181475
356 59.51 0.170587
358 59.4933 0.187172
360 59.57 0.235797
362 59.47 0.326956
364 59.5933 0.282194
366 59.6367 0.285015
368 59.6633 0.283608
370 59.7033 0.0981495
372 59.7433 0.160416
374 59.67 0.196977
376 59.7267 0.241109
378 59.77 0.276225
380 59.78 0.174356
382 59.8167 0.17673
384 59.8233 0.197569
386 59.8467 0.204287
388 59.7867 0.22745
390 59.77 0.14
392 59.77 0.137477
394 59.9233 0.213854
396 59.9667 0.165025
398 60.1133 0.211266
400 59.9567 0.0750555


==> tikz_data/compare_convergence_v2/cc_cifar10_sparse_capped_inverse_q0.9.dat <==
round mean std
2 21.508 1.64834
4 24.892 1.76729
6 25.194 1.44949
8 25.176 1.05427
10 26.488 1.20535
12 27.77 1.44622
14 28.72 1.81783
16 29.992 1.75521
18 31.118 1.81981
20 32.17 1.65359
22 33.15 1.46569
24 34.028 1.79835
26 34.872 1.66083
28 35.744 1.76127
30 36.36 1.81102
32 37.182 1.57147
34 37.816 1.57692
36 38.64 1.35409
38 39.12 1.27069
40 39.772 1.34234
42 40.228 1.22734
44 40.81 1.19095
46 41.352 1.06088
48 41.63 1.03143
50 42.166 0.927728
52 42.588 1.03105
54 43.126 0.949542
56 43.516 1.10006
58 43.92 0.980255
60 44.32 1.05733
62 44.478 1.06422
64 44.844 1.02661
66 45.232 0.942322
68 45.426 1.04811
70 45.786 1.01051
72 46.126 1.1842
74 46.36 1.0005
76 46.648 1.14809
78 47.024 0.968623
80 47.108 1.00783
82 47.492 1.22539
84 47.68 1.11882
86 47.946 1.14352
88 48.248 1.03866
90 48.432 1.08689
92 48.57 1.15836
94 48.99 1.07245
96 49.024 1.23425
98 49.356 1.20623
100 49.514 1.03205
102 49.606 1.13608
104 49.86 1.12091
106 50.136 1.09942
108 50.374 1.02851
110 50.462 1.03705
112 50.682 1.08031
114 50.744 1.03346
116 50.89 1.12503
118 51.052 0.994545
120 51.214 1.03089
122 51.304 0.978535
124 51.536 1.05576
126 51.64 1.07599
128 51.93 1.01885
130 51.89 1.10318
132 52.146 1.03103
134 52.212 1.12965
136 52.302 1.20713
138 52.41 1.18146
140 52.482 1.11493
142 52.64 1.14396
144 52.73 1.14671
146 52.926 1.14953
148 52.972 1.11947
150 53.076 1.17151
152 53.22 1.14846
154 53.256 1.09052
156 53.344 1.1671
158 53.426 1.2096
160 53.476 1.16924
162 53.648 1.16939
164 53.734 1.12727
166 53.876 1.15075
168 53.876 1.15121
170 54.004 1.16126
172 54.118 1.21601
174 54.112 1.07832
176 54.188 1.13814
178 54.314 1.15917
180 54.376 1.08928
182 54.462 1.11708
184 54.528 1.0776
186 54.514 1.10113
188 54.6 1.10005
190 54.734 1.17861
192 54.698 1.06255
194 54.788 1.08198
196 54.842 1.11486
198 54.898 1.13045
200 55.038 1.04128
202 55.08 1.0738
204 55.086 1.02773
206 55.168 1.12965
208 55.272 0.994168
210 55.288 1.00634
212 55.368 1.04646
214 55.39 1.0393
216 55.434 1.03696
218 55.588 1.0554
220 55.62 1.01052
222 55.58 1.12728
224 55.732 1.05431
226 55.746 1.0461
228 55.85 1.03769
230 55.824 1.12316
232 55.814 1.02337
234 55.956 1.05749
236 56 1.01713
238 56.084 1.01256
240 56.114 1.09082
242 56.184 1.01727
244 56.194 1.03297
246 56.25 1.04219
248 56.318 1.03575
250 56.376 1.05604
252 56.298 1.0357
254 56.404 0.996158
256 56.46 0.983743
258 56.49 0.973627
260 56.496 0.989889
262 56.512 1.02777
264 56.544 0.992739
266 56.572 0.998484
268 56.682 1.09061
270 56.624 0.990899
272 56.706 1.0048
274 56.66 1.0315
276 56.672 0.966292
278 56.75 0.985063
280 56.71 1.05771
282 56.802 1.06844
284 56.844 0.955683
286 56.88 0.978698
288 56.94 0.991968
290 56.9 0.986636
292 56.944 1.03229
294 56.97 0.967342
296 57.058 1.02072
298 57.116 0.969706
300 57.084 1.0306
302 57.198 1.04104
304 57.264 1.05256
306 57.124 1.00677
308 57.188 0.970654
310 57.246 0.893269
312 57.258 0.96126
314 57.218 1.01758
316 57.32 0.938163
318 57.35 0.902136
320 57.296 1.00987
322 57.402 0.912398
324 57.376 0.824427
326 57.498 0.945738
328 57.534 0.897012
330 57.454 0.903344
332 57.502 0.929661
334 57.506 0.803075
336 57.536 0.920804
338 57.572 0.973227
340 57.618 0.912508
342 57.676 0.929021
344 57.674 0.862717
346 57.702 0.852185
348 57.698 0.866297
350 57.708 0.886972
352 57.804 0.916559
354 57.84 0.825621
356 57.756 0.879363
358 57.812 0.840993
360 57.878 0.893739
362 57.942 0.809395
364 57.926 0.932432
366 57.892 0.794336
368 57.97 0.809784
370 57.97 0.785016
372 58.014 0.862166
374 58.002 0.874626
376 57.99 0.876499
378 58.018 0.828475
380 58.012 0.783786
382 58.06 0.803461
384 58.102 0.793958
386 57.994 0.951909
388 58.146 0.93428
390 58.15 0.860959
392 58.22 0.830422
394 58.268 0.871418
396 58.194 0.787547
398 58.262 0.828686
400 58.286 0.894472


==> tikz_data/compare_convergence_v2/cc_cifar10_trimmed_backdoor_q0.9.dat <==
round mean std
1 18.7933 2.58825
2 23.82 2.34768
3 27.22 2.66696
4 24.3667 1.42973
5 25.44 1.29418
6 26.32 0.992925
7 27.1833 1.15647
8 27.6033 1.23273
9 27.9667 0.978996
10 28.6733 1.15578
11 29.1233 1.46507
12 29.5 1.53626
13 29.8033 1.34441
14 30.2767 1.51163
15 30.7833 1.53578
16 31.0667 1.35736
17 31.8633 1.95237
18 31.7733 1.64415
19 32.25 1.65139
20 31.72 1.09823
21 32.58 1.47224
22 32.8567 1.52073
23 32.7533 1.225
24 32.9467 1.20234
25 32.87 1.21897
26 33.26 1.39129
27 33.64 1.21787
28 33.7767 1.24933
29 34.0967 1.30745
30 34.3433 1.4609
31 34.5167 1.38352
32 34.8167 1.56212
33 34.97 1.45351
34 34.8833 1.42991
35 35.1667 1.51355
36 35.21 1.45588
37 35.1767 1.47548
38 35.7667 1.75685
39 35.77 1.64703
40 35.9167 1.53239
41 36.0867 1.45963
42 36.2633 1.73923
43 36.5067 1.75586
44 36.62 1.81017
45 36.9033 1.97181
46 37.01 1.8855
47 37.24 1.97454
48 37.39 2.06574
49 37.4267 1.9679
50 37.28 1.74731
51 37.44 1.79703
52 37.52 1.69608
53 37.7667 1.87215
54 37.7767 2.04881
55 37.82 1.89534
56 38.14 2.13417
57 38.11 2.1559
58 38.3333 2.24678
59 38.2833 2.1877
60 38.56 2.30104
61 38.6033 2.39061
62 38.69 2.3339
63 38.7733 2.32835
64 38.9 2.47974
65 39.05 2.40081
66 39.1333 2.36644
67 39.51 2.53053
68 39.6 2.54788
69 39.5367 2.48701
70 39.75 2.53805
71 39.77 2.56451
72 40.04 2.68157
73 40.0633 2.68807
74 40.08 2.62639
75 40.1933 2.7148
76 40.2433 2.6422
77 40.2833 2.76885
78 40.46 2.79211
79 40.7633 2.96387
80 40.7533 2.80963
81 40.72 2.87522
82 40.94 2.90005
83 41.0733 2.97325
84 40.97 2.82809
85 41.0833 2.79511
86 41.1833 2.83861
87 41.1667 2.86308
88 41.2533 2.90312
89 41.3667 2.95571
90 41.3767 3.05009
91 41.5967 3.01074
92 41.6433 3.05932
93 41.62 2.97839
94 41.5567 2.9876
95 41.6333 2.90789
96 41.8567 2.99629
97 41.7667 3.03731
98 41.9833 3.16986
99 42.0233 3.15478
100 41.9933 3.08458
101 41.8133 2.84059
102 42.14 3.01518
103 42.1567 2.99199
104 42.23 2.9984
105 42.24 2.95655
106 42.3633 2.92975
107 42.6167 3.09208
108 42.61 3.04974
109 42.5233 2.97324
110 42.65 3.04156
111 42.5967 2.9126
112 42.7067 3.01065
113 42.9 3.0995
114 42.8833 3.03925
115 42.93 3.00686
116 43.07 3.00112
117 43.2533 3.24793
118 43.2233 3.16029
119 43.2133 3.07451
120 43.2233 3.06924
121 43.1767 2.97342
122 43.3367 2.94028
123 43.2933 3.01918
124 43.5233 3.05917
125 43.57 3.1014
126 43.7367 3.07051
127 43.7667 3.03447
128 43.7933 3.08435
129 43.7733 3.09888
130 43.9433 3.24429
131 44.05 3.27144
132 44.0367 3.26384
133 44.07 3.25632
134 44.0033 3.20566
135 44.2333 3.35667
136 44.1467 3.31829
137 44.1833 3.34978
138 44.2167 3.29949
139 44.2567 3.37046
140 44.3633 3.36613
141 44.42 3.34528
142 44.34 3.29369
143 44.3033 3.12817
144 44.6067 3.32416
145 44.6633 3.36194
146 44.7267 3.39347
147 44.7467 3.42436
148 44.7733 3.46139
149 44.7333 3.34909
150 44.8433 3.45464
151 44.8 3.29647
152 44.85 3.2651
153 44.91 3.43393
154 45.0367 3.49149
155 45.0567 3.55368
156 45.0567 3.55112
157 44.9967 3.40984
158 45.12 3.50929
159 45.2 3.43785
160 45.22 3.3748
161 45.2133 3.3467
162 45.35 3.53565
163 45.3333 3.45112
164 45.3867 3.57101
165 45.3833 3.56242
166 45.46 3.56837
167 45.5367 3.60281
168 45.5733 3.6855
169 45.6667 3.75028
170 45.7467 3.73061
171 45.62 3.48082
172 45.6867 3.63897
173 45.8067 3.60112
174 45.7433 3.72774
175 45.9033 3.77081
176 45.8667 3.74425
177 45.8767 3.66203
178 45.9833 3.72704
179 45.9433 3.70009
180 45.8967 3.68362
181 45.9467 3.60564
182 46.0033 3.81172
183 46.0433 3.74579
184 46.03 3.81422
185 46.0667 3.80256
186 46.0633 3.8536
187 46.1633 3.75
188 46.1367 3.86768
189 46.19 3.81273
190 46.3733 3.8152
191 46.3933 3.94287
192 46.4967 3.90838
193 46.4833 3.92913
194 46.3767 3.8679
195 46.4667 3.86666
196 46.55 3.86253
197 46.5667 3.93325
198 46.6733 4.05786
199 46.5433 3.93904
200 46.69 4.04471
201 46.6533 3.9545
202 46.71 4.02154
203 46.8 4.05378
204 46.84 4.13726
205 46.8467 3.95894
206 46.7467 3.94971
207 46.9033 3.93322
208 46.8 3.91805
209 46.96 3.93303
210 46.9833 3.96442
211 46.9333 4.02396
212 47.0667 4.04886
213 47.0733 3.99215
214 47.2133 3.99695
215 47.0867 3.97337
216 47.3033 3.83239
217 47.2467 4.1983
218 47.4867 4.04798
219 47.26 4.14845
220 47.5667 4.0317
221 47.3233 4.10159
222 47.6033 3.97563
223 47.44 4.09259
224 47.6067 3.89944
225 47.44 4.113
226 47.73 3.83728
227 47.4233 4.01617
228 47.6133 3.84047
229 47.56 4.15051
230 47.7167 3.86927
231 47.5467 4.15613
232 47.92 3.93097
233 47.7167 4.22131
234 48.0433 3.91094
235 47.8167 4.22803
236 48.0067 3.72121
237 47.8067 4.15976
238 48.04 3.72879
239 47.8133 4.13195
240 48.17 3.85929
241 47.9833 4.21593
242 48.12 3.65906
243 47.9533 4.1991
244 48.2967 3.70203
245 48 4.16256
246 48.3067 3.50785
247 47.9767 4.14797
248 48.51 3.69477
249 48.22 4.19837
250 48.3667 3.86645
251 48.1833 4.01126
252 48.4267 3.86835
253 48.32 4.11165
254 48.6033 3.84877
255 48.26 4.11749
256 48.6567 3.88075
257 48.4 4.16861
258 48.55 3.89103
259 48.47 4.10614
260 48.61 3.93714
261 48.39 4.13929
262 48.59 3.76721
263 48.4967 4.13587
264 48.6567 3.82633
265 48.6033 4.11753
266 48.8133 3.61987
267 48.4733 4.15145
268 49.13 3.63264
269 48.5333 4.19483
270 48.91 3.40216
271 48.5167 4.17632
272 48.9067 3.31845
273 48.5567 4.06357
274 49.1267 3.41954
275 48.6933 4.1511
276 49.0733 3.39603
277 48.68 4.02978
278 49.1367 3.49499
279 48.8233 4.21049
280 49.08 3.49017
281 48.76 4.1091
282 49.22 3.53832
283 48.8967 4.18703
284 49.32 3.54153
285 48.9267 4.15386
286 49.26 3.64674
287 49.01 4.1471
288 49.3667 3.73
289 48.94 4.09367
290 49.26 3.53717
291 48.9067 4.10878
292 49.5133 3.52047
293 49 4.17479
294 49.4933 3.52032
295 49.1333 4.18308
296 49.52 3.35004
297 49.04 4.09468
298 49.5733 3.44687
299 49.0367 3.95493
300 49.6033 3.51797
301 49.2567 4.21209
302 49.7067 3.54198
303 49.2433 4.13553
304 49.6667 3.57293
305 49.4567 4.23002
306 49.6767 3.47657
307 49.4367 4.25505
308 49.76 3.61813
309 49.3133 4.17517
310 49.9067 3.30249
311 49.35 4.26004
312 49.9233 3.46728
313 49.3 3.98094
314 49.99 3.23764
315 49.4467 4.2433
316 50.2 3.19944
317 49.5067 4.13805
318 50.07 3.16384
319 49.5633 4.0307
320 50.23 3.35452
321 49.65 3.95713
322 50.1133 3.30759
323 49.6533 3.89505
324 50.0367 3.27094
325 49.7267 4.035
326 50.1167 3.41234
327 49.8 3.93244
328 50.1633 3.23797
329 49.88 3.80016
330 50.0733 3.63599
331 49.86 3.88925
332 50.19 3.39369
333 49.9633 3.83649
334 50.2367 3.42436
335 49.9467 3.96576
336 50.3167 3.37625
337 49.9367 3.93072
338 50.4033 3.3643
339 49.89 3.86208
340 50.4467 3.11079
341 49.9367 3.8434
342 50.51 3.0969
343 49.9 3.92509
344 50.57 3.11716
345 49.8767 4.0102
346 50.58 3.1277
347 49.8967 4.00587
348 50.5767 3.2131
349 49.92 4.0345
350 50.62 3.05779
351 49.9 3.98136
352 50.61 3.07166
353 50.01 3.93775
354 50.4733 3.12209
355 50.1467 3.73353
356 50.5667 3.06219
357 50.3967 3.65752
358 50.6233 3.24321
359 50.24 3.72235
360 50.7 3.17835
361 50.42 3.61502
362 50.7433 3.13532
363 50.4433 3.8553
364 50.97 3.14318
365 50.45 3.80117
366 50.87 3.07771
367 50.5467 3.72164
368 51.0567 3.14456
369 50.4533 3.90171
370 51.0133 3.19704
371 50.4267 3.84043
372 51.06 2.99246
373 50.38 3.84316
374 51.3 3.07706
375 50.4667 3.78558
376 51.1267 3.09119
377 50.7333 3.76
378 51.4067 3.0715
379 50.7567 3.58002
380 51.2233 3.0039
381 50.6667 3.69722
382 51.2733 3.06611
383 50.7333 3.7157
384 51.1767 2.90786
385 50.88 3.64674
386 51.31 3.1045
387 50.8633 3.53574
388 51.2767 3.01027
389 51.0333 3.65
390 51.5733 3.06112
391 50.9967 3.73429
392 51.5833 2.8741
393 51.0433 3.78371
394 51.67 3.0102
395 51.0733 3.80185
396 51.68 3.21478
397 51.22 3.83896
398 51.6867 3.12404
399 51.1867 3.8904
400 51.6567 2.94075


==> tikz_data/compare_convergence_v2/cc_cifar10_trimmed_inverse_q0.9.dat <==
round mean std
1 19.9 3.0204
2 25.1767 2.92924
3 27.46 2.45208
4 24.3567 1.26429
5 24.71 1.47034
6 25.0533 1.71048
7 25.2933 1.7836
8 25.4367 2.02979
9 25.67 2.20198
10 26.18 2.19802
11 26.73 1.94116
12 27.14 1.73217
13 27.3633 2.09882
14 27.7833 2.0929
15 27.8733 2.28686
16 28.4367 2.03927
17 28.8967 1.84072
18 29.4033 1.59889
19 29.69 1.59502
20 29.97 1.77643
21 30.2233 1.78304
22 30.5467 1.72732
23 30.7667 2.1866
24 30.9267 2.09309
25 31.0933 2.1185
26 31.01 2.36894
27 31.29 2.21786
28 31.0633 2.67231
29 30.9567 2.66663
30 31.2633 2.6223
31 31.05 3.06575
32 31.2767 2.87135
33 31.07 3.03679
34 31.3367 2.76437
35 31.0967 2.95635
36 31.1133 2.76676
37 31.1 2.69216
38 31.0067 2.91229
39 31.17 2.80305
40 31.1933 2.38425
41 30.43 2.59098
42 30.7167 2.38599
43 30.6167 1.83189
44 30.6133 1.92666
45 30.0533 2.13582
46 30.3533 1.68387
47 30.0967 1.36588
48 29.96 1.29387
49 29.8567 1.26057
50 29.4733 0.724592
51 29.38 0.992321
52 29.4133 0.817333
53 28.7433 0.580718
54 28.9133 0.633193
55 29.08 0.478226
56 29.03 0.808764
57 29.0633 0.45742
58 29.2167 0.360185
59 29.0067 0.395769
60 29.0467 0.506392
61 28.83 0.245561
62 29.2133 0.829719
63 29.2867 0.717937
64 29.2067 0.518588
65 29.3933 0.621718
66 29.66 0.31
67 29.5 0.381576
68 29.5833 0.402161
69 29.6733 0.727622
70 29.71 0.545619
71 29.9167 1.00007
72 30.01 0.627455
73 30.17 1.08586
74 29.9167 1.11733
75 30.2033 1.0451
76 30.24 1.15572
77 30.52 1.24952
78 30.44 0.98
79 30.7633 1.07156
80 31.2067 0.855823
81 31.3367 0.840377
82 31.2867 1.08487
83 31.22 0.989596
84 31.5367 0.823549
85 31.4533 0.968779
86 31.6633 0.790021
87 31.7333 0.915769
88 31.78 1.01371
89 31.6567 0.998866
90 31.8767 1.20554
91 32.0033 0.964642
92 32.42 0.965609
93 32.35 0.869655
94 32.42 1.08862
95 32.5067 0.612563
96 32.61 0.895042
97 32.83 0.559732
98 32.8167 0.761402
99 32.8367 0.6124
100 32.8533 0.743931
101 32.7233 0.78831
102 32.9133 0.764875
103 33.1167 0.470142
104 33.24 0.816149
105 33.3667 0.185831
106 33.4333 0.339755
107 33.75 0.0264575
108 33.76 0.828915
109 33.86 0.600583
110 33.8167 0.911062
111 33.9667 0.699452
112 34.26 0.373631
113 34.3533 0.360879
114 34.46 0.23388
115 33.9633 0.248261
116 34.25 0.45299
117 34.3667 0.0907377
118 34.12 0.3995
119 34.2667 0.196044
120 34.3833 0.614356
121 34.3733 0.0814453
122 34.6767 0.455668
123 34.56 0.425793
124 34.5333 1.27288
125 34.3833 0.522047
126 34.5167 1.31074
127 34.8067 0.172143
128 35.0067 0.450592
129 35.1233 0.876888
130 35.0833 0.051316
131 35.2167 0.525484
132 34.7267 0.691761
133 35.32 0.954096
134 35.2933 0.898016
135 34.95 0.31749
136 35.09 0.522015
137 34.95 0.664304
138 34.7567 0.44658
139 34.82 0.403361
140 34.8067 0.442757
141 34.6867 0.140119
142 34.9633 0.170098
143 35.4133 0.451811
144 35.3367 0.326548
145 35.25 0.597746
146 35.23 0.781729
147 34.61 0.84788
148 35.2933 0.411987
149 35.1033 0.479826
150 35.9233 0.805067
151 35.74 0.800187
152 35.98 0.744782
153 36.01 0.415812
154 36.1533 0.705148
155 36 0.403609
156 36.3233 1.12126
157 36.1533 0.586202
158 36.35 0.810987
159 36.0867 0.473427
160 35.93 0.626019
161 35.8333 0.531539
162 36.1367 1.06397
163 35.9467 0.415853
164 36.12 1.26242
165 36.24 0.445084
166 35.8633 0.805254
167 35.9067 0.705998
168 36.1133 1.03351
169 36.0433 1.0151
170 36.4533 1.24146
171 36.6167 0.551392
172 36.3233 1.50114
173 37.0067 0.22942
174 36.7267 0.287286
175 36.7667 0.503322
176 36.41 0.939521
177 36.5667 0.368556
178 36.3133 0.467582
179 36.7067 0.324705
180 36.3467 0.515202
181 35.8467 0.453909
182 35.7233 0.784496
183 35.8567 0.845715
184 35.98 0.393446
185 35.71 0.49689
186 35.9633 0.397031
187 36.5667 0.493187
188 35.75 0.912634
189 35.89 0.664605
190 35.94 0.216333
191 36.2867 0.734597
192 36.57 0.663626
193 36.03 0.326037
194 36.18 0.792275
195 35.7267 0.112398
196 36.31 0.43715
197 35.5667 0.891422
198 36.4267 0.525959
199 36.25 0.585064
200 36.3967 0.892263
201 36.0433 0.519262
202 36.25 0.665507
203 36.31 0.546168
204 36.3567 0.948385
205 36.6 0.623779
206 35.8 0.715821
207 36.4167 0.166533
208 36.2933 0.211975
209 36.64 0.612944
210 36.5 0.47571
211 36.5333 0.109697
212 36.69 0.59808
213 36.8267 0.395137
214 36.4433 1.03693
215 37.04 1.13459
216 36.9767 1.10564
217 37.5767 0.400541
218 37.1033 0.815005
219 37.5967 0.772161
220 36.54 0.480729
221 36.8733 0.624286
222 36.6033 0.583981
223 36.6667 0.23029
224 36.6367 0.358097
225 36.6333 0.085049
226 36.9767 0.240901
227 36.65 1.01602
228 36.48 0.429302
229 36.7333 0.77861
230 36.7667 0.274287
231 37.0233 0.189297
232 36.8333 0.270247
233 37.07 0.416773
234 36.9 0.658255
235 37.0533 0.335012
236 36.3633 0.348186
237 36.5667 0.204287
238 36.17 0.544426
239 36.2867 0.281484
240 36.2133 0.181475
241 36.2733 0.776552
242 36.3067 0.240278
243 36.44 0.59808
244 36.0533 0.40501
245 35.9633 0.371663
246 36.2733 1.06101
247 36.5533 0.698307
248 36.3367 1.01041
249 36.8167 0.831705
250 36.5133 0.81525
251 36.4267 0.750355
252 35.95 0.353695
253 36.6933 0.872372
254 36.25 0.3995
255 36.9633 0.701166
256 36.61 0.520865
257 36.3567 0.450037
258 36.6467 0.192959
259 36.79 0.461303
260 36.5867 0.418848
261 36.7967 0.529182
262 36.9 0.173494
263 37.0333 0.273922
264 36.4867 0.335012
265 36.9167 0.3188
266 37.1867 0.337095
267 36.8233 0.580546
268 36.96 0.360139
269 37.0167 0.257747
270 37.1833 0.195021
271 37.0433 0.422177
272 36.7 0.602578
273 36.6667 0.443772
274 36.7233 0.353459
275 36.7767 0.478156
276 36.9733 0.34356
277 36.7833 0.8903
278 36.39 1.16773
279 36.25 1.4401
280 36.54 1.52974
281 36.14 1.70273
282 36.57 1.23661
283 35.6467 1.84131
284 36.2667 1.38146
285 35.8033 1.22402
286 36.4233 1.8216
287 36.37 1.92663
288 36.1 1.75966
289 36.16 2.11993
290 36.1133 1.9137
291 36.2467 2.05947
292 36.22 1.69201
293 36.4433 1.79581
294 36.54 1.31011
295 36.11 1.6655
296 36.2433 1.54053
297 36.1733 1.82774
298 36.5867 1.43866
299 36.7067 1.82078
300 36.8033 1.54079
301 36.45 1.49228
302 36.9167 1.50587
303 36.8467 1.48669
304 37.2933 1.41642
305 36.8067 1.77962
306 37.1867 1.64476
307 36.9333 1.35149
308 37.0667 1.56449
309 36.66 1.11072
310 36.57 1.21396
311 36.9633 1.08039
312 36.98 0.945357
313 37.3167 1.43737
314 36.9833 1.60266
315 37.1133 2.03299
316 37.1067 1.87857
317 37.33 1.86202
318 37.29 1.48253
319 36.8467 2.34078
320 36.9967 1.4327
321 36.9167 1.87809
322 36.6133 2.07741
323 36.5267 2.90885
324 37.1667 2.41332
325 37.41 2.79211
326 36.7567 1.66536
327 36.62 2.39339
328 36.59 1.72514
329 36.58 2.47667
330 36.54 2.07046
331 36.2267 2.22282
332 36.7333 2.44099
333 36.17 2.21601
334 36.9933 1.97885
335 36.8167 1.87204
336 36.6333 2.0472
337 36.9633 2.37563
338 37.1867 2.32702
339 36.6767 2.48073
340 36.5567 1.85689
341 36.7667 1.84871
342 37.2433 1.12189
343 37.1667 1.51018
344 36.9767 1.76092
345 37.2233 1.68364
346 37.1533 1.39292
347 36.4433 1.58614
348 36.6933 0.697878
349 37.01 1.15313
350 36.6667 0.560833
351 36.9633 1.20126
352 38.0933 0.836441
353 37.6533 0.875576
354 37.8767 0.525769
355 37.1667 1.16346
356 36.1467 1.59067
357 36.63 0.268514
358 38.2733 1.26271
359 38.32 0.750267
360 38.2633 0.562168
361 37.4133 1.18509
362 37.9733 1.27681
363 38.1767 0.82803
364 38.2767 1.07435
365 37.5067 1.30715
366 37.4867 1.445
367 36.6933 1.41783
368 37.7367 1.68049
369 37.9767 1.33665
370 37.42 1.8855
371 37.32 1.83158
372 36.0833 1.23314
373 36.71 1.76681
374 37.9667 1.72309
375 37.2933 1.28811
376 37.44 1.28012
377 37.28 1.75206
378 37.5933 1.62463
379 37.3967 1.32824
380 37.17 1.40225
381 36.8967 1.08914
382 37.8867 1.45222
383 36.97 2.21488
384 37.1067 1.92256
385 37.3933 2.2426
386 37.29 2.94725
387 37.21 1.94656
388 36.17 1.8186
389 37.2067 1.42535
390 37.36 2.1552
391 37.7367 1.59554
392 38.0067 1.44462
393 36.8567 1.20981
394 37.4667 1.2994
395 37.9267 1.44929
396 37.18 1.07615
397 37.6667 1.53939
398 36.92 2.16516
399 37.6433 1.99134
400 38.17 1.37


==> tikz_data/mnist_bulyan_sensitivity.dat <==
bulyan_factor krum_factor accuracy
20 108 76.84
20 118 81.36
20 128 74.16
20 138 74.72
20 148 81.32
20 158 80.20
20 168 72.73
20 178 80.33
40 108 84.22
40 118 85.13
40 128 87.53
40 138 87.25
40 148 87.17
40 158 84.92
40 168 86.36
40 178 85.87
50 108 86.03
50 118 86.55
50 128 85.68
50 138 86.56
50 148 87.13
50 158 86.43
50 168 86.57
50 178 87.23

==> tikz_data/weights/backdoor_random_wide.dat <==
epoch c0_backdoor_random c1_benign c2_benign c3_benign c4_benign c5_backdoor_random c6_backdoor_random c7_benign c8_benign c9_backdoor_random
1 0.10411741510033608 0.09952151700854302 0.10104998126626015 0.1007378913462162 0.0968488447368145 0.10202784016728401 0.10009238049387932 0.09680231586098671 0.09654534533619881 0.10225646868348122
2 0.10614490061998368 0.09899132996797562 0.1037201389670372 0.10110523849725724 0.09393178969621659 0.10404586344957352 0.09847296327352524 0.09476986080408097 0.09360825568437577 0.10520965903997422
3 0.10148170962929726 0.10165482386946678 0.10936595126986504 0.10525587573647499 0.09491323307156563 0.0996566005051136 0.09247436001896858 0.09906243905425072 0.0957162193953991 0.10041878744959831
4 0.09269613027572632 0.10678151249885559 0.11499213427305222 0.11044710129499435 0.10136233270168304 0.09114372730255127 0.083395816385746 0.10645826905965805 0.1005329117178917 0.09219006448984146
5 0.08439938500523568 0.11212549880146981 0.11982053294777871 0.11540441736578942 0.10717938616871835 0.08272822722792626 0.0750766970217228 0.11328746899962426 0.10563703402876855 0.08434135243296624
6 0.07729169577360154 0.11685714721679688 0.12371465414762498 0.11958741992712021 0.11181156188249589 0.075480355322361 0.06796691417694092 0.11937682181596757 0.11054564863443375 0.07736778110265732
7 0.07121672853827477 0.12099270895123482 0.12689800187945366 0.12315219268202782 0.11567110195755959 0.06945347413420677 0.06193389371037483 0.12451201304793358 0.11459765210747719 0.07157223299145699
8 0.0658755622804165 0.12462355419993401 0.1297100655734539 0.12632228657603264 0.11910029724240304 0.06408501639962197 0.05658573135733605 0.12890318259596825 0.11832488551735879 0.0664694182574749
9 0.06149663291871548 0.1276415091007948 0.1321806561201811 0.1289806764572859 0.12192912660539151 0.05956518165767193 0.052163547649979596 0.13242569081485273 0.12134596221148969 0.062271016463637356
10 0.06277147556344669 0.135665866235892 0.13980786750713986 0.13681379208962124 0.12990986059109372 0.06096836055318514 0.0 0.14103845010201138 0.1292944798866908 0.0637298474709193
11 0.05842489583624734 0.1379378272427453 0.1417828185690774 0.13882732225788966 0.13227012587918177 0.05623501373661889 0.0 0.14363236559761897 0.13164292110337153 0.05924670977724923
12 0.054539012826151326 0.13983493215507933 0.14350227183765837 0.1406221455997891 0.1344176746077008 0.05215345240301557 0.0 0.14594014651245543 0.13362135655350157 0.05536900750464864
13 0.05094786940349473 0.14147469980849162 0.14507553560866251 0.14223291559351817 0.13635804338587657 0.04837152568830384 0.0 0.14828168435229197 0.13549820168150797 0.05175952447785272
14 0.047324454204903714 0.14323495493994817 0.14660655127631292 0.14386445449458227 0.13837333189116582 0.04460476876960861 0.0 0.15047761963473427 0.1373653279410468 0.04814853684769737
15 0.04410436418321398 0.14496438619163302 0.14794998284843233 0.14530952688720492 0.1400871914294031 0.041094806459214955 0.0 0.15247554000880983 0.13907370385196474 0.04494049814012316
16 0.04097879098521339 0.146561531143056 0.14919632466302976 0.1467841097878085 0.14195592494474515 0.03768076168166267 0.0 0.15441150756345856 0.14070585163103208 0.04172519759999382
17 0.037915147840976715 0.14814577624201775 0.15056545659899712 0.1483045183122158 0.1436239592730999 0.034472085535526276 0.0 0.15619892999529839 0.14219314977526665 0.03858097642660141
18 0.034858033888869815 0.14964627184801632 0.15202567436628872 0.14970022895269924 0.14528941073351437 0.03114343517356449 0.0 0.15810004331999356 0.14381513454847866 0.03542176716857486
19 0.031811883466111295 0.15121913494335282 0.1533609682487117 0.15111704708801377 0.1470209860967265 0.02789766507016288 0.0 0.15990098358856308 0.14530432762371168 0.0323670038746463
20 0.028825435787439346 0.15279269963502884 0.15478552132844925 0.15258123725652695 0.14852692931890488 0.0246728602796793 0.0 0.16163834184408188 0.14688099175691605 0.02929598279297352
21 0.025791861530807283 0.15442880656984118 0.15614396002557543 0.1540349539783266 0.15023222234514025 0.021289652627375394 0.0 0.16345569160249498 0.14848754968908098 0.026135301631357934
22 0.022823502413100667 0.1560186530566878 0.15754316105610797 0.1554501737571425 0.15189025654560992 0.017871649107999273 0.0 0.1652710224605269 0.15016741409069964 0.02296416751212544
23 0.019706689856118627 0.15774827181465098 0.15903912960655162 0.1569653946078486 0.15356599270469615 0.01427966459757752 0.0 0.1671786206877894 0.1517977613127894 0.01971847481197781
24 0.016485114995804098 0.15936044179317024 0.1605696263205674 0.15861000441428688 0.1553724291216996 0.010587816540565757 0.0 0.16921452008601692 0.15352003597137 0.016280010756519105
25 0.013178729348712498 0.16107098095946842 0.16223449342780644 0.16027935677104527 0.15715529852443272 0.006820402004652554 0.0 0.17117973499827915 0.1552850835853153 0.012795920380287701
26 0.0097248038639211 0.16290367547319168 0.1639235258464598 0.1620258778695845 0.1590729296569609 0.0027857012011938626 0.0 0.1732469141845488 0.15717282298848861 0.00914374891565078
27 0.005909378291107714 0.16457582509610802 0.16552584862802178 0.16378470754716545 0.16091122722718865 0.0 0.0 0.17529184615705162 0.15891135728452355 0.00508980976883322
28 0.0017121357086580247 0.16605696405167691 0.16685910845990293 0.16521370733971708 0.16234551693196408 0.0 0.0 0.17687276328797452 0.16035931135411374 0.00058049286599271
29 0.0 0.16630407174428305 0.1670283724864324 0.16559707125027975 0.1628057857354482 0.0 0.0 0.17752743264039358 0.16073726614316305 0.0
30 0.0 0.1662606696287791 0.16688063244024914 0.16550337771574658 0.16285563508669537 0.0 0.0 0.17771516243616742 0.16078452269236249 0.0
31 0.0 0.16627810150384903 0.1667826846241951 0.1653887704014778 0.16288339346647263 0.0 0.0 0.17788400501012802 0.1607830449938774 0.0
32 0.0 0.16633106768131256 0.1666317582130432 0.16538341343402863 0.16296011209487915 0.0 0.0 0.178037628531456 0.16065602004528046 0.0
33 0.0 0.1662461931506793 0.16658240805069607 0.16527308772007626 0.16298602769772214 0.0 0.0 0.17820158849159878 0.16071069488922757 0.0
34 0.0 0.16623052706321081 0.16647335638602576 0.16517856468756995 0.16303892185290655 0.0 0.0 0.17828802516063055 0.16079060484965643 0.0
35 0.0 0.1661807472507159 0.1663432742158572 0.165090116361777 0.16319670031468075 0.0 0.0 0.17837438235680264 0.1608147795001666 0.0
36 0.0 0.16611889004707336 0.16631393134593964 0.16503210365772247 0.16321894526481628 0.0 0.0 0.1785552203655243 0.16076090931892395 0.0
37 0.0 0.16620720674594244 0.16619164993365607 0.16497625162204108 0.16325066735347113 0.0 0.0 0.17859728386004767 0.16077694048484167 0.0
38 0.0 0.16615236053864163 0.16609253237644833 0.1649241919318835 0.16322669635216397 0.0 0.0 0.1787833000222842 0.16082091877857846 0.0
39 0.0 0.16607286036014557 0.16600839793682098 0.16489596664905548 0.16328009963035583 0.0 0.0 0.1789184808731079 0.16082419455051422 0.0
40 0.0 0.166133222480615 0.16592208792765936 0.16491947819789252 0.1632391040523847 0.0 0.0 0.17901637901862463 0.16076972832282385 0.0
41 0.0 0.16610938062270483 0.1658812736471494 0.16486778606971106 0.16324485590060553 0.0 0.0 0.17919671287139258 0.16069999088843664 0.0
42 0.0 0.1661783556143443 0.16582032541433972 0.1647198150555293 0.16330374280611676 0.0 0.0 0.17925907174746197 0.16071868936220807 0.0
43 0.0 0.16624412188927334 0.16576206932465237 0.16471177587906521 0.1632815773288409 0.0 0.0 0.17929420123497647 0.1607062543431918 0.0
44 0.0 0.16630619019269943 0.1657354161143303 0.16468022018671036 0.16319111734628677 0.0 0.0 0.17937087267637253 0.16071618348360062 0.0
45 0.0 0.1662616978089015 0.16562824944655102 0.16464724640051526 0.1632028917471568 0.0 0.0 0.17947862545649212 0.16078128914038342 0.0
46 0.0 0.16634423285722733 0.1655953899025917 0.16462060064077377 0.16314082592725754 0.0 0.0 0.1794857159256935 0.16081323474645615 0.0
47 0.0 0.16636742154757184 0.1655137191216151 0.16457831362883252 0.16313854853312176 0.0 0.0 0.17952984074751538 0.1608721564213435 0.0
48 0.0 0.1663232172528903 0.16539089630047482 0.16456417987744015 0.16321991632382077 0.0 0.0 0.17956477651993435 0.16093701372543973 0.0
49 0.0 0.16636304060618085 0.16527778903643292 0.16449330250422162 0.16331055263678235 0.0 0.0 0.17967688540617627 0.16087842981020611 0.0
50 0.0 0.1663898155093193 0.16521016508340836 0.1644705906510353 0.1632973775267601 0.0 0.0 0.17974094301462173 0.1608911082148552 0.0
51 0.0 0.1664256552855174 0.16522275904814404 0.16442194084326428 0.1632196257511775 0.0 0.0 0.17977341512839 0.1609366039435069 0.0
52 0.0 0.16646184275547665 0.16519314299027127 0.1643485153714816 0.1633588845531146 0.0 0.0 0.17978526900211972 0.16085234532753628 0.0
53 0.0 0.16639873385429382 0.1651679426431656 0.16436056792736053 0.16329532861709595 0.0 0.0 0.17984013259410858 0.16093729436397552 0.0
54 0.0 0.16635479281346005 0.16511477778355282 0.16437576959530514 0.16332680235306424 0.0 0.0 0.1798640514413516 0.16096380601326626 0.0
55 0.0 0.16635257005691528 0.16508543491363525 0.1642756164073944 0.1633336991071701 0.0 0.0 0.1799326390028 0.16102004051208496 0.0
56 0.0 0.16631823033094406 0.16504330188035965 0.16421111673116684 0.16337736696004868 0.0 0.0 0.17996329814195633 0.16108668595552444 0.0
57 0.0 0.16629333297411603 0.16505000988642377 0.16423654059569043 0.16340432564417523 0.0 0.0 0.17996876935164136 0.1610470215479533 0.0
58 0.0 0.16637587050596875 0.16501709322134656 0.1642080346743266 0.16337930659453076 0.0 0.0 0.179960901538531 0.16105879346529645 0.0
59 0.0 0.16643767307202023 0.16496546814839047 0.16420445094505948 0.16333662221829098 0.0 0.0 0.17999494324127835 0.1610608423749606 0.0
60 0.0 0.16644166658322018 0.1648835564653079 0.1642107094327609 0.16330287108818692 0.0 0.0 0.18002529690663022 0.161135899523894 0.0
61 0.0 0.16647259891033173 0.16473162174224854 0.1642041653394699 0.16339799761772156 0.0 0.0 0.18007107079029083 0.16112254559993744 0.0
62 0.0 0.16649794081846875 0.16473514835039776 0.16419119636217755 0.16335805753866833 0.0 0.0 0.1801125059525172 0.1611051509777705 0.0
63 0.0 0.1665787200133006 0.16473420957724255 0.1641322473684947 0.1634036550919215 0.0 0.0 0.1801156500975291 0.16103551785151166 0.0
64 0.0 0.16657379517952603 0.1646946097413699 0.16409750531117123 0.1634710157910983 0.0 0.0 0.1801609719793002 0.16100210199753445 0.0
65 0.0 0.16662929703791937 0.16472001125415167 0.16401183356841406 0.1634508048494657 0.0 0.0 0.18016202499469122 0.16102602829535803 0.0
66 0.0 0.166623296837012 0.16470010826985043 0.1639524723092715 0.16340188930432004 0.0 0.0 0.18023087332646054 0.1610913599530856 0.0
67 0.0 0.1666506702701251 0.16469064603249234 0.16393789897362393 0.16338975975910824 0.0 0.0 0.18024508903423947 0.16108593593041104 0.0
68 0.0 0.16667482008536658 0.16464915623267493 0.16398383428653082 0.16341870774825415 0.0 0.0 0.1802378719051679 0.16103560974200568 0.0
69 0.0 0.1666593352953593 0.1645986984173457 0.1639960954586665 0.1634046087662379 0.0 0.0 0.18022264043490094 0.16111862162748974 0.0
70 0.0 0.16665674497683844 0.16454498221476874 0.16399620225032172 0.1634805624683698 0.0 0.0 0.18021955837806067 0.16110194971164069 0.0
71 0.0 0.16672941545645398 0.16453955570856732 0.16401367882887524 0.16350532571474713 0.0 0.0 0.18022354940573376 0.16098847488562268 0.0
72 0.0 0.1667654539148013 0.16457548985878628 0.1640280957023303 0.16343195984760922 0.0 0.0 0.1801869149009387 0.16101208577553433 0.0
73 0.0 0.16674399872620901 0.16457617779572806 0.16400911410649618 0.16346319516499838 0.0 0.0 0.18019003172715506 0.16101748247941336 0.0
74 0.0 0.16671700030565262 0.16458087414503098 0.16396205872297287 0.1635061427950859 0.0 0.0 0.1802063211798668 0.16102760285139084 0.0
75 0.0 0.1667557532588641 0.164603295425574 0.16390596578518551 0.16346872101227444 0.0 0.0 0.18024578938881558 0.16102047512928647 0.0
76 0.0 0.1667401393254598 0.16458702584107718 0.1638722469409307 0.16351272662480673 0.0 0.0 0.18025149901707968 0.16103636225064596 0.0
77 0.0 0.1667646939555804 0.16455781708161038 0.16387315342823666 0.16347494969765347 0.0 0.0 0.18022533009449643 0.16110405574242276 0.0
78 0.0 0.16678767651319504 0.16448495537042618 0.16391488164663315 0.16346543282270432 0.0 0.0 0.1801983341574669 0.16114871948957443 0.0
79 0.0 0.16679885238409042 0.16438531130552292 0.1638786718249321 0.16353312879800797 0.0 0.0 0.18021700531244278 0.16118703037500381 0.0
80 0.0 0.1667850986123085 0.16437005251646042 0.16389279812574387 0.16349875181913376 0.0 0.0 0.18020036071538925 0.1612529382109642 0.0
81 0.0 0.16682013869285583 0.16440096497535706 0.16391630470752716 0.16349318623542786 0.0 0.0 0.18017780780792236 0.16119159758090973 0.0
82 0.0 0.1668408860762914 0.16442579527695975 0.16394277413686117 0.16348995765050253 0.0 0.0 0.18017912407716116 0.16112146278222403 0.0
83 0.0 0.16691197951634726 0.16438468297322592 0.16392119725545248 0.16346768041451773 0.0 0.0 0.18017107745011648 0.16114338239034018 0.0
84 0.0 0.16693075994650525 0.16441188255945843 0.16386609772841138 0.1634864757458369 0.0 0.0 0.18017325798670453 0.16113152603308362 0.0
85 0.0 0.16689769178628922 0.16440769284963608 0.1638379916548729 0.1634746566414833 0.0 0.0 0.18016483634710312 0.1612171307206154 0.0
86 0.0 0.16694245984156927 0.16437902798255286 0.16385268916686377 0.16352066149314246 0.0 0.0 0.1801150714357694 0.1611900900801023 0.0
87 0.0 0.16693048675855002 0.16436604162057242 0.16382606824239096 0.16347195704778036 0.0 0.0 0.1801153620084127 0.1612900843222936 0.0
88 0.0 0.16694194078445435 0.16436806321144104 0.1638524830341339 0.16338986158370972 0.0 0.0 0.18009480834007263 0.16135284304618835 0.0
89 0.0 0.16696294893821081 0.1643895631035169 0.1638175075252851 0.163388100763162 0.0 0.0 0.18004332234462103 0.16139855732520422 0.0
90 0.0 0.16700191050767899 0.1643412634730339 0.16379433125257492 0.16337328404188156 0.0 0.0 0.18002992123365402 0.1614592894911766 0.0
91 0.0 0.16699157158533734 0.16437068084875744 0.1638190547625224 0.16335297624270123 0.0 0.0 0.17998593548933667 0.16147978107134503 0.0
92 0.0 0.16701307644446692 0.1643563782175382 0.16378777970870337 0.16333557416995367 0.0 0.0 0.18003600587447485 0.16147118558486304 0.0
93 0.0 0.16701265672842663 0.16435653964678448 0.16381942729155224 0.16331336895624798 0.0 0.0 0.1799841473499934 0.16151386002699536 0.0
94 0.0 0.16707286487023038 0.16431591163078946 0.1638100768129031 0.16331883023182553 0.0 0.0 0.17996588597695035 0.1615164304773013 0.0
95 0.0 0.16713971147934598 0.16438260922829312 0.1637723321715991 0.1633096809188525 0.0 0.0 0.17997282991806668 0.16142283628384274 0.0
96 0.0 0.16715424011150998 0.16439305494229 0.16374820719162625 0.16333046803871792 0.0 0.0 0.17993808041016263 0.16143594930569333 0.0
97 0.0 0.1671895335117976 0.1643613378206889 0.16377022365729016 0.16330223778883618 0.0 0.0 0.17992050449053448 0.16145616273085278 0.0
98 0.0 0.16719214369853339 0.16437946011622748 0.16377065827449164 0.163280559082826 0.0 0.0 0.17990623166163763 0.16147094716628393 0.0
99 0.0 0.1672337700923284 0.16437541445096335 0.16382432480653128 0.1632202466328939 0.0 0.0 0.17990132172902426 0.16144492228825888 0.0
100 0.0 0.16725225746631622 0.1643555462360382 0.16376858949661255 0.1632803976535797 0.0 0.0 0.17991654574871063 0.16142666339874268 0.0
101 0.0 0.16724620014429092 0.1643509343266487 0.16380035132169724 0.16332516819238663 0.0 0.0 0.17991866916418076 0.16135867685079575 0.0
102 0.0 0.1672491232554118 0.1643884728352229 0.16381068030993146 0.16329113642374676 0.0 0.0 0.17991937200228375 0.16134121517340344 0.0
103 0.0 0.16722124069929123 0.1643676683306694 0.16378743201494217 0.16332443803548813 0.0 0.0 0.1799016073346138 0.16139761358499527 0.0
104 0.0 0.16726277023553848 0.16438721865415573 0.16373515874147415 0.16332467645406723 0.0 0.0 0.17989889532327652 0.16139128059148788 0.0
105 0.0 0.1672664930423101 0.16440253456433615 0.16374448438485464 0.16330194969971976 0.0 0.0 0.17989267905553183 0.1613918592532476 0.0
106 0.0 0.16724693775177002 0.1644052416086197 0.16372938454151154 0.16332700848579407 0.0 0.0 0.17988550662994385 0.16140592098236084 0.0
107 0.0 0.16731449713309607 0.16445687164862952 0.16368224968512854 0.16329684605201086 0.0 0.0 0.17987961818774542 0.16136991729338965 0.0
108 0.0 0.16735647122065228 0.16443597773710888 0.1636662433544795 0.16330906252066296 0.0 0.0 0.17987569669882458 0.1613565484682719 0.0
109 0.0 0.16740299512942633 0.16442847003539404 0.16367017974456152 0.16336114456256232 0.0 0.0 0.17985258748133978 0.16128462304671606 0.0
110 0.0 0.1674082676569621 0.1643756280342738 0.16370428601900738 0.1633644352356593 0.0 0.0 0.1798456112543742 0.16130177179972333 0.0
111 0.0 0.16742154707511267 0.16435987999041876 0.16370177020629248 0.16337467481692633 0.0 0.0 0.1798307125767072 0.1613114153345426 0.0
112 0.0 0.16742500911156338 0.16439023862282437 0.16366534183422726 0.16336868951718014 0.0 0.0 0.17982378850380581 0.16132693241039914 0.0
113 0.0 0.1674511010448138 0.1643940235177676 0.16367098937431973 0.1633760804931323 0.0 0.0 0.1797976816693942 0.16131012390057248 0.0
114 0.0 0.16742119689782461 0.16442318757375082 0.16364296277364096 0.16336569686730704 0.0 0.0 0.1798004557689031 0.16134650011857352 0.0
115 0.0 0.1674698094526927 0.16440775493780774 0.16364813844362897 0.16332806150118512 0.0 0.0 0.17978637913862866 0.16135985652605694 0.0
116 0.0 0.16755008200804394 0.16440632442633313 0.1636231044928233 0.16332442561785382 0.0 0.0 0.17973339060942334 0.16136267284552258 0.0
117 0.0 0.16752306123574576 0.16437751551469168 0.1636316974957784 0.163362850745519 0.0 0.0 0.17972954114278158 0.1613753338654836 0.0
118 0.0 0.16755981246630353 0.1643647501866023 0.16363337139288586 0.16336482266585034 0.0 0.0 0.17971561352411908 0.161361629764239 0.0
119 0.0 0.16758513947327933 0.16434868176778158 0.16365576287110647 0.16333242257436117 0.0 0.0 0.17970401545365652 0.16137397785981497 0.0
120 0.0 0.16763348629077277 0.16434143235286078 0.16363258411486944 0.16331003357966742 0.0 0.0 0.17969543983538946 0.16138702382644018 0.0
121 0.0 0.16763261953989667 0.16435075799624127 0.1636134336392085 0.16332414249579114 0.0 0.0 0.17968278626600903 0.1613962600628535 0.0
122 0.0 0.16766335318485898 0.16433990250031155 0.16361248741547268 0.16335696230332059 0.0 0.0 0.17966942737499875 0.16135786722103757 0.0
123 0.0 0.16765019794305167 0.16436405976613364 0.16361026962598166 0.16335574289162955 0.0 0.0 0.1796232064565023 0.16139652331670126 0.0
124 0.0 0.16764986763397854 0.1643426741162936 0.1636148865024249 0.1633557255069415 0.0 0.0 0.17961864421765011 0.16141820202271145 0.0
125 0.0 0.1676824986934662 0.16439057886600494 0.16362546384334564 0.16328802704811096 0.0 0.0 0.17959444224834442 0.16141898930072784 0.0
126 0.0 0.16770795484383902 0.1644050975640615 0.16362754007180533 0.1633006383975347 0.0 0.0 0.17956561346848807 0.16139315565427145 0.0
127 0.0 0.16775877525409064 0.16439954688151678 0.16364319374163946 0.16327559699614844 0.0 0.0 0.1795478289326032 0.16137505819400152 0.0
128 0.0 0.16778482000033063 0.16442718605200451 0.16361967722574872 0.16328607002894086 0.0 0.0 0.17951707045237225 0.16136517624060315 0.0
129 0.0 0.1678066502014796 0.16445548335711163 0.16358401874701184 0.16327276329199475 0.0 0.0 0.1794890860716502 0.16139199833075207 0.0
130 0.0 0.16778126110633215 0.1644428943594297 0.1636171614130338 0.16326942791541418 0.0 0.0 0.17950793852408728 0.16138131668170294 0.0
131 0.0 0.16779637336730957 0.16448397934436798 0.1636171042919159 0.16324280202388763 0.0 0.0 0.1794852614402771 0.16137447953224182 0.0
132 0.0 0.16780702024698257 0.1644911840558052 0.16364366561174393 0.16319603472948074 0.0 0.0 0.17946992069482803 0.16139217466115952 0.0
133 0.0 0.16782747457424801 0.16449521730343503 0.16365500042835873 0.16320878515640896 0.0 0.0 0.17942208300034207 0.1613914395372073 0.0
134 0.0 0.16784286250670752 0.16447235395510992 0.1636474405725797 0.16323320319255194 0.0 0.0 0.17943151046832403 0.16137262930472693 0.0
135 0.0 0.16780401766300201 0.16445699334144592 0.16366130113601685 0.16326384246349335 0.0 0.0 0.1794264018535614 0.16138744354248047 0.0
136 0.0 0.16780278086662292 0.16448938846588135 0.16365362703800201 0.16323474049568176 0.0 0.0 0.1793895810842514 0.16142988204956055 0.0
137 0.0 0.16778382658958435 0.16447779536247253 0.16370587050914764 0.16320361196994781 0.0 0.0 0.17938101291656494 0.16144788265228271 0.0
138 0.0 0.16780981918176016 0.16446954508622488 0.1637276609738668 0.16319905718167624 0.0 0.0 0.17936197419961294 0.16143194337685904 0.0
139 0.0 0.16778558244307837 0.1644690458973249 0.16373026122649512 0.16322491814692816 0.0 0.0 0.17935201277335486 0.16143817951281866 0.0
140 0.0 0.16780980676412582 0.16451389342546463 0.16372554749250412 0.16319569200277328 0.0 0.0 0.17935264855623245 0.1614024117588997 0.0
141 0.0 0.16782508045434952 0.1645527109503746 0.1637255921959877 0.16317812353372574 0.0 0.0 0.17934154719114304 0.1613769456744194 0.0
142 0.0 0.16785634805758795 0.16456821312506995 0.16372845818599066 0.16315147032340369 0.0 0.0 0.17933197071154913 0.16136353959639868 0.0
143 0.0 0.16788666447003683 0.16457325716813406 0.1636975904305776 0.1631446679433187 0.0 0.0 0.17931166787942251 0.16138615210851034 0.0
144 0.0 0.16790042569239935 0.16457369675238928 0.16370911647876105 0.16312047590812048 0.0 0.0 0.17931426813205084 0.16138201703627905 0.0
145 0.0 0.16791693617900214 0.16459578027327856 0.1636888807018598 0.16310268392165503 0.0 0.0 0.17929251243670782 0.1614032064874967 0.0
146 0.0 0.16791114956140518 0.16457859426736832 0.16367190331220627 0.16310467571020126 0.0 0.0 0.1793060228228569 0.16142765432596207 0.0
147 0.0 0.1679007758696874 0.16459492345650992 0.16366743048032126 0.16308933993180594 0.0 0.0 0.17929173012574515 0.1614558001359304 0.0
148 0.0 0.16792623202006024 0.1646020809809367 0.16365986565748852 0.16309578220049542 0.0 0.0 0.17926921943823498 0.16144681970278424 0.0
149 0.0 0.16791163633267087 0.16463321695725125 0.1636514539519946 0.16308599958817166 0.0 0.0 0.1792505259315173 0.16146716723839444 0.0
150 0.0 0.1679239198565483 0.16462748497724533 0.1636635735630989 0.16307810693979263 0.0 0.0 0.17925021797418594 0.16145669668912888 0.0
151 0.0 0.16791992634534836 0.1646544113755226 0.16362520307302475 0.1630861982703209 0.0 0.0 0.17924540489912033 0.16146885603666306 0.0
152 0.0 0.16791941970586777 0.1646476611495018 0.16363535076379776 0.16308874636888504 0.0 0.0 0.17921581119298935 0.16149301081895828 0.0
153 0.0 0.1679491028189659 0.16465508192777634 0.16360237449407578 0.163087897002697 0.0 0.0 0.179220549762249 0.161484993994236 0.0
154 0.0 0.1679561088482539 0.16464608410994214 0.16360109547774 0.16310753921667737 0.0 0.0 0.17919224003950757 0.16149693230787915 0.0
155 0.0 0.16796540717283887 0.16463170448939007 0.16358778874079388 0.16310953597227734 0.0 0.0 0.1791766832272212 0.16152888039747876 0.0
156 0.0 0.16798237462838492 0.16465192039807638 0.16358656187852225 0.16307697196801504 0.0 0.0 0.1791492154200872 0.16155295570691428 0.0
157 0.0 0.16800614446401596 0.16461991518735886 0.16360121220350266 0.16307657212018967 0.0 0.0 0.1791415885090828 0.16155456751585007 0.0
158 0.0 0.16799452155828476 0.16462092846632004 0.16358905285596848 0.16307666152715683 0.0 0.0 0.17911817878484726 0.16160065680742264 0.0
159 0.0 0.16796937088171643 0.164631391565005 0.16357230643431347 0.16308512787024182 0.0 0.0 0.17912496129671734 0.16161684195200604 0.0
160 0.0 0.1679836263259252 0.16461439927419028 0.16357401510079703 0.16310556729634604 0.0 0.0 0.17912048598130545 0.16160190602143606 0.0
161 0.0 0.16800044476985931 0.16463933885097504 0.1635945439338684 0.1630667895078659 0.0 0.0 0.17912884056568146 0.16157004237174988 0.0
162 0.0 0.16800062358379364 0.16464349627494812 0.1635618805885315 0.16306397318840027 0.0 0.0 0.1791256219148636 0.1616044044494629 0.0
163 0.0 0.16801570852597555 0.16463627417882284 0.16354610522588095 0.16306797166665396 0.0 0.0 0.1791116495927175 0.16162229080994925 0.0
164 0.0 0.16801973432302475 0.16463135927915573 0.16353417187929153 0.16307204216718674 0.0 0.0 0.17910883575677872 0.16163385659456253 0.0
165 0.0 0.1680018057425817 0.16464815040429434 0.16350688536961874 0.16308230658372244 0.0 0.0 0.17910667260487875 0.16165417929490408 0.0
166 0.0 0.16801541298627853 0.16462299972772598 0.16346392780542374 0.16313257068395615 0.0 0.0 0.17908894270658493 0.16167614609003067 0.0
167 0.0 0.168006772796313 0.16463192800680798 0.1634734074274699 0.16312336424986523 0.0 0.0 0.17906511823336285 0.16169940928618115 0.0
168 0.0 0.16803035885095596 0.16463664919137955 0.16347215324640274 0.16311372071504593 0.0 0.0 0.17905288189649582 0.16169423609972 0.0
169 0.0 0.16802296042442322 0.16463056206703186 0.16348648071289062 0.16311733424663544 0.0 0.0 0.17904040217399597 0.1617022603750229 0.0
170 0.0 0.16802862783273062 0.16461742420991263 0.16349496444066366 0.16310869654019675 0.0 0.0 0.17903176446755728 0.16171852250893912 0.0
171 0.0 0.16803169747193655 0.16463496287663779 0.1634987791379293 0.16308543582757315 0.0 0.0 0.17902207871278128 0.161727045973142 0.0
172 0.0 0.1680256649851799 0.16462477296590805 0.16351427882909775 0.16307590156793594 0.0 0.0 0.17901822179555893 0.16174115985631943 0.0
173 0.0 0.16804053882757825 0.164597491423289 0.16352301339308423 0.16309685508410138 0.0 0.0 0.17900816599527997 0.1617339352766673 0.0
174 0.0 0.1680389369527499 0.16459164271752041 0.16352293143669766 0.16310203323761624 0.0 0.0 0.17899966488281888 0.161744790772597 0.0
175 0.0 0.1680640702446302 0.16456702103217444 0.1635253851612409 0.16310190906127295 0.0 0.0 0.17898462464412054 0.16175698985656103 0.0
176 0.0 0.1680716723203659 0.16454355418682098 0.16353914141654968 0.1630912870168686 0.0 0.0 0.17898625135421753 0.1617680937051773 0.0
177 0.0 0.16809956232706708 0.1645398537317912 0.16353333989779156 0.163090522090594 0.0 0.0 0.1789817164341609 0.1617550055185954 0.0
178 0.0 0.16809655229250592 0.16454456249872845 0.16351310412089032 0.16308629016081494 0.0 0.0 0.17898523310820263 0.16177425781885785 0.0
179 0.0 0.1681195894877116 0.1645550827185313 0.16350906590620679 0.16306852797667187 0.0 0.0 0.1789884517590205 0.16175928215185803 0.0
180 0.0 0.16812513023614883 0.16457823663949966 0.16351116448640823 0.16304444521665573 0.0 0.0 0.17899053543806076 0.16175048798322678 0.0
181 0.0 0.16814839343229931 0.1645848999420802 0.16351231435934704 0.16300978759924573 0.0 0.0 0.17897437016169232 0.1617702345053355 0.0
182 0.0 0.16815832505623501 0.1645793045560519 0.1635376239816348 0.16298447797695798 0.0 0.0 0.17896385739247006 0.16177641103665036 0.0
183 0.0 0.1681661754846573 0.16457456350326538 0.1635403335094452 0.16297386586666107 0.0 0.0 0.17895609140396118 0.1617889702320099 0.0
184 0.0 0.16817779342333478 0.16457865635553998 0.16353657344977063 0.16295617322127026 0.0 0.0 0.17895233134428662 0.16179847220579785 0.0
185 0.0 0.16818980127573013 0.16454888135194778 0.16352961212396622 0.16296669095754623 0.0 0.0 0.1789555624127388 0.16180945187807083 0.0
186 0.0 0.1681933676203092 0.16455447425444922 0.16352498282988867 0.16296864797671637 0.0 0.0 0.17894121756156287 0.16181730975707373 0.0
187 0.0 0.16818653543790182 0.16456823547681174 0.16351672013600668 0.162954052289327 0.0 0.0 0.1789253850777944 0.16184907158215842 0.0
188 0.0 0.16818366199731827 0.16456661373376846 0.16352186352014542 0.1629452183842659 0.0 0.0 0.17891400307416916 0.1618686392903328 0.0
189 0.0 0.16817346711953482 0.1645734210809072 0.16353451212247214 0.16294059654076895 0.0 0.0 0.1789048363765081 0.16187316675980887 0.0
190 0.0 0.16818042596181235 0.1645716925462087 0.16352600355943045 0.16295195122559866 0.0 0.0 0.17889811595280966 0.16187181075414023 0.0
191 0.0 0.1681799441576004 0.16458280384540558 0.16350926458835602 0.16297587752342224 0.0 0.0 0.17888782918453217 0.1618642807006836 0.0
192 0.0 0.16821303466955823 0.16459281245867413 0.16350477437178296 0.1629628638426463 0.0 0.0 0.17887541155020398 0.16185110310713452 0.0
193 0.0 0.16820393254359564 0.16458129634459814 0.1635183518131574 0.1629610632856687 0.0 0.0 0.17887395371993384 0.16186140229304632 0.0
194 0.0 0.1681922922531764 0.16458098093668622 0.1635346959034602 0.16294805208841961 0.0 0.0 0.17887943486372632 0.16186454395453137 0.0
195 0.0 0.16819197436173758 0.16458639999230704 0.16353935499986014 0.1629399706919988 0.0 0.0 0.17887145777543387 0.16187084217866263 0.0
196 0.0 0.16820179919401806 0.1645885358254115 0.16354743639628094 0.1629343132177989 0.0 0.0 0.1788583795229594 0.1618695358435313 0.0
197 0.0 0.16821438322464627 0.16461138675610226 0.16353942702213925 0.1629127437869708 0.0 0.0 0.17885490010182065 0.1618671591083209 0.0
198 0.0 0.16818516701459885 0.16461331397294998 0.16353031247854233 0.16291987150907516 0.0 0.0 0.17886082082986832 0.16189051419496536 0.0
199 0.0 0.16818842043479285 0.16462468852599463 0.16353036214907965 0.16292923440535864 0.0 0.0 0.17885502924521765 0.16187226523955664 0.0
200 0.0 0.1682092199722926 0.16461626688639325 0.16353262464205426 0.16291984419027966 0.0 0.0 0.17884717384974164 0.1618748704592387 0.0


==> tikz_data/weights/bsum_backdoor_random_wide.dat <==
epoch c0_benign c1_backdoor_random c2_backdoor_random c3_benign c4_backdoor_random c5_benign c6_benign c7_benign c8_backdoor_random c9_benign
1 0.100018 0.100043 0.100115 0.0999707 0.100051 0.100055 0.0999569 0.0999849 0.0999099 0.0998961
2 0.100036 0.100089 0.100213 0.0999421 0.100103 0.100112 0.0999103 0.0999633 0.0998283 0.0998038
3 0.101275 0.0982722 0.0984034 0.101139 0.0982989 0.101392 0.101084 0.101158 0.0980203 0.100956
4 0.102523 0.0964428 0.0965769 0.102346 0.0964704 0.102683 0.102272 0.102368 0.0961885 0.10213
5 0.103781 0.0945929 0.0947324 0.103565 0.0946285 0.103979 0.10347 0.103586 0.0943469 0.103318
6 0.105044 0.0927418 0.0928824 0.104791 0.0927704 0.105281 0.104676 0.104811 0.0924852 0.104518
7 0.106311 0.0908784 0.0910172 0.10602 0.0909059 0.106585 0.105889 0.10604 0.0906277 0.105725
8 0.107584 0.0890046 0.0891516 0.107255 0.0890312 0.107893 0.10711 0.107276 0.088755 0.10694
9 0.10886 0.0871284 0.0872847 0.108492 0.0871486 0.109202 0.108338 0.108516 0.0868682 0.108162
10 0.119583 0.0946884 0.0948463 0.119177 0.0947065 0.119955 0.119013 0.119201 0 0.118831
11 0.120655 0.0925864 0.0927486 0.120213 0.092605 0.121058 0.120043 0.120238 0 0.119854
12 0.121732 0.0904852 0.0906445 0.121251 0.090491 0.122162 0.121075 0.121278 0 0.120881
13 0.12281 0.0883758 0.0885363 0.122293 0.0883767 0.123267 0.122111 0.12232 0 0.12191
14 0.12389 0.0862576 0.0864299 0.123333 0.0862544 0.124373 0.123151 0.123365 0 0.122945
15 0.12497 0.0841385 0.0843142 0.12438 0.0841324 0.125478 0.124193 0.124411 0 0.123982
16 0.126052 0.0820174 0.082197 0.125427 0.0820059 0.126584 0.125238 0.125458 0 0.125021
17 0.127134 0.0798915 0.0800786 0.126477 0.0798762 0.127689 0.126284 0.126507 0 0.126063
18 0.128216 0.077763 0.0779581 0.127528 0.0777468 0.128795 0.127331 0.127556 0 0.127107
19 0.1293 0.0756313 0.0758321 0.128581 0.0756081 0.129901 0.128382 0.128609 0 0.128155
20 0.130385 0.0735012 0.0737029 0.129637 0.0734666 0.131007 0.129433 0.129663 0 0.129204
21 0.13147 0.0713684 0.0715719 0.130694 0.0713223 0.132113 0.130486 0.130719 0 0.130255
22 0.132556 0.0692293 0.0694418 0.131752 0.0691775 0.13322 0.13154 0.131775 0 0.131308
23 0.133644 0.0670896 0.0673026 0.132813 0.0670303 0.134327 0.132597 0.132833 0 0.132363
24 0.134731 0.0649545 0.0651609 0.133872 0.064882 0.135433 0.133655 0.133891 0 0.13342
25 0.135818 0.0628146 0.0630239 0.134933 0.0627336 0.136538 0.134712 0.13495 0 0.134477
26 0.136907 0.0606667 0.0608843 0.135998 0.0605765 0.137645 0.135772 0.136012 0 0.135538
27 0.137996 0.0585161 0.0587409 0.137065 0.0584229 0.138752 0.136833 0.137075 0 0.1366
28 0.139085 0.056366 0.0565942 0.138133 0.0562663 0.139859 0.137894 0.138139 0 0.137664
29 0.140175 0.0542124 0.0544498 0.139201 0.0541084 0.140966 0.138956 0.139203 0 0.138729
30 0.141264 0.0520647 0.0523016 0.140272 0.0519444 0.142072 0.140018 0.140267 0 0.139795
31 0.142355 0.0499072 0.0501531 0.141346 0.0497801 0.143179 0.141083 0.141334 0 0.140863
32 0.143445 0.047749 0.0480026 0.142419 0.0476207 0.144285 0.142147 0.1424 0 0.141932
33 0.150219 0.0512702 0.0515293 0.149174 0 0.151075 0.148895 0.149152 0 0.148685
34 0.15104 0.0488369 0.0491051 0.14998 0 0.151911 0.149691 0.14995 0 0.149487
35 0.151861 0.046403 0.0466771 0.150787 0 0.152747 0.150487 0.15075 0 0.150289
36 0.152683 0.0439687 0.0442406 0.151595 0 0.153584 0.151285 0.151551 0 0.151093
37 0.153505 0.0415316 0.0418041 0.152403 0 0.15442 0.152084 0.152353 0 0.151899
38 0.154327 0.0390927 0.0393686 0.153214 0 0.155256 0.152883 0.153155 0 0.152705
39 0.155149 0.0366495 0.0369354 0.154025 0 0.156091 0.153681 0.153957 0 0.153512
40 0.155971 0.0342028 0.0344953 0.154839 0 0.156927 0.154482 0.154761 0 0.154321
41 0.156794 0.0317506 0.0320584 0.155653 0 0.157763 0.155283 0.155566 0 0.155131
42 0.157619 0.0292973 0.0296122 0.156469 0 0.1586 0.156086 0.156373 0 0.155943
43 0.158443 0.0268511 0.0271665 0.157283 0 0.159436 0.156887 0.157179 0 0.156755
44 0.159266 0.0243949 0.0247231 0.1581 0 0.160271 0.15769 0.157986 0 0.157568
45 0.160092 0.0219431 0.0222641 0.158919 0 0.161109 0.158494 0.158795 0 0.158383
46 0.160917 0.0194859 0.0198109 0.159738 0 0.161946 0.159299 0.159606 0 0.159198
47 0.161743 0.0170264 0.0173547 0.160558 0 0.162783 0.160104 0.160417 0 0.160015
48 0.162568 0.0145611 0.0149008 0.16138 0 0.16362 0.16091 0.161229 0 0.160832
49 0.163395 0.0120955 0.0124449 0.162201 0 0.164456 0.161717 0.162041 0 0.16165
50 0.16422 0.00963895 0.00998432 0.163022 0 0.165292 0.162523 0.162852 0 0.162468
51 0.165046 0.00717669 0.00752322 0.163845 0 0.166128 0.163329 0.163665 0 0.163287
52 0.165872 0.00471133 0.00506291 0.164668 0 0.166963 0.164137 0.164479 0 0.164107
53 0.166698 0.00224411 0.00260162 0.165491 0 0.167799 0.164945 0.165293 0 0.164928
54 0.167492 0 0.000106918 0.166282 0 0.168604 0.165721 0.166077 0 0.165718
55 0.167515 0 0 0.166302 0 0.168635 0.165725 0.166089 0 0.165735
56 0.167519 0 0 0.166305 0 0.168648 0.165711 0.166083 0 0.165735
57 0.167523 0 0 0.166307 0 0.168661 0.165697 0.166077 0 0.165735
58 0.167527 0 0 0.16631 0 0.168673 0.165683 0.166071 0 0.165736
59 0.16753 0 0 0.166312 0 0.168685 0.165669 0.166066 0 0.165737
60 0.167534 0 0 0.166315 0 0.168696 0.165656 0.166062 0 0.165738
61 0.167537 0 0 0.166317 0 0.168707 0.165642 0.166058 0 0.165739
62 0.167541 0 0 0.166318 0 0.168718 0.165629 0.166053 0 0.165741
63 0.167544 0 0 0.166321 0 0.168728 0.165616 0.16605 0 0.165743
64 0.167547 0 0 0.166323 0 0.168738 0.165603 0.166046 0 0.165744
65 0.16755 0 0 0.166325 0 0.168747 0.16559 0.166042 0 0.165746
66 0.167553 0 0 0.166327 0 0.168757 0.165577 0.166038 0 0.165748
67 0.167556 0 0 0.166326 0 0.168767 0.165565 0.166036 0 0.16575
68 0.167559 0 0 0.166329 0 0.168775 0.165552 0.166033 0 0.165753
69 0.167561 0 0 0.166331 0 0.168784 0.16554 0.16603 0 0.165754
70 0.167564 0 0 0.166332 0 0.168792 0.165528 0.166028 0 0.165757
71 0.167566 0 0 0.166334 0 0.1688 0.165515 0.166026 0 0.16576
72 0.167568 0 0 0.166336 0 0.168807 0.165503 0.166023 0 0.165762
73 0.16757 0 0 0.166338 0 0.168815 0.165491 0.166021 0 0.165765
74 0.167572 0 0 0.16634 0 0.168822 0.165479 0.166019 0 0.165768
75 0.167575 0 0 0.166342 0 0.168829 0.165467 0.166017 0 0.165771
76 0.167575 0 0 0.166344 0 0.168836 0.165455 0.166015 0 0.165774
77 0.167577 0 0 0.166345 0 0.168842 0.165444 0.166014 0 0.165778
78 0.167578 0 0 0.166347 0 0.168849 0.165432 0.166012 0 0.165781
79 0.16758 0 0 0.166348 0 0.168855 0.165421 0.166011 0 0.165784
80 0.167582 0 0 0.16635 0 0.168861 0.16541 0.166009 0 0.165787
81 0.167583 0 0 0.166352 0 0.168867 0.165399 0.166008 0 0.16579
82 0.167585 0 0 0.166353 0 0.168873 0.165389 0.166007 0 0.165793
83 0.167587 0 0 0.166355 0 0.168878 0.165378 0.166006 0 0.165797
84 0.167588 0 0 0.166356 0 0.168883 0.165368 0.166005 0 0.1658
85 0.167588 0 0 0.166357 0 0.168889 0.165358 0.166005 0 0.165804
86 0.167589 0 0 0.166358 0 0.168894 0.165347 0.166004 0 0.165807
87 0.167591 0 0 0.166359 0 0.168899 0.165337 0.166003 0 0.165811
88 0.167592 0 0 0.166361 0 0.168903 0.165328 0.166003 0 0.165814
89 0.167593 0 0 0.166362 0 0.168908 0.165318 0.166002 0 0.165817
90 0.167594 0 0 0.166363 0 0.168912 0.165308 0.166002 0 0.165821
91 0.167596 0 0 0.166364 0 0.168916 0.165299 0.166001 0 0.165824
92 0.167597 0 0 0.166365 0 0.16892 0.165289 0.166001 0 0.165827
93 0.167598 0 0 0.166366 0 0.168924 0.16528 0.166001 0 0.165831
94 0.167599 0 0 0.166367 0 0.168928 0.165271 0.166 0 0.165834
95 0.1676 0 0 0.166368 0 0.168932 0.165263 0.166 0 0.165838
96 0.167601 0 0 0.166369 0 0.168935 0.165254 0.166 0 0.165841
97 0.167602 0 0 0.166369 0 0.168939 0.165246 0.166 0 0.165844
98 0.167603 0 0 0.16637 0 0.168942 0.165237 0.166 0 0.165848
99 0.167604 0 0 0.166371 0 0.168945 0.165229 0.166 0 0.165851
100 0.167605 0 0 0.166371 0 0.168948 0.165221 0.166 0 0.165855
101 0.167606 0 0 0.166372 0 0.168951 0.165213 0.166 0 0.165858
102 0.167607 0 0 0.166373 0 0.168954 0.165206 0.166 0 0.165861
103 0.167608 0 0 0.166374 0 0.168956 0.165198 0.166 0 0.165864
104 0.167609 0 0 0.166374 0 0.168959 0.16519 0.166 0 0.165867
105 0.16761 0 0 0.166375 0 0.168962 0.165183 0.166 0 0.165871
106 0.167611 0 0 0.166376 0 0.168964 0.165176 0.166 0 0.165874
107 0.167612 0 0 0.166376 0 0.168966 0.165168 0.166 0 0.165877
108 0.167612 0 0 0.166377 0 0.168969 0.165161 0.166001 0 0.16588
109 0.167613 0 0 0.166378 0 0.168971 0.165155 0.166001 0 0.165883
110 0.167614 0 0 0.166378 0 0.168973 0.165148 0.166001 0 0.165886
111 0.167614 0 0 0.166379 0 0.168975 0.165141 0.166001 0 0.165889
112 0.167615 0 0 0.16638 0 0.168977 0.165135 0.166002 0 0.165892
113 0.167616 0 0 0.16638 0 0.168978 0.165128 0.166002 0 0.165895
114 0.167616 0 0 0.166381 0 0.16898 0.165122 0.166002 0 0.165898
115 0.167617 0 0 0.166381 0 0.168982 0.165116 0.166002 0 0.165901
116 0.167618 0 0 0.166382 0 0.168983 0.16511 0.166003 0 0.165904
117 0.167618 0 0 0.166382 0 0.168985 0.165105 0.166003 0 0.165907
118 0.167619 0 0 0.166383 0 0.168987 0.165099 0.166003 0 0.16591
119 0.167619 0 0 0.166383 0 0.168988 0.165093 0.166004 0 0.165913
120 0.16762 0 0 0.166384 0 0.168989 0.165088 0.166004 0 0.165915
121 0.167621 0 0 0.166383 0 0.16899 0.165083 0.166005 0 0.165918
122 0.167621 0 0 0.166384 0 0.168992 0.165077 0.166005 0 0.165921
123 0.167622 0 0 0.166385 0 0.168993 0.165072 0.166005 0 0.165924
124 0.167622 0 0 0.166385 0 0.168994 0.165067 0.166006 0 0.165926
125 0.167623 0 0 0.166385 0 0.168995 0.165062 0.166006 0 0.165929
126 0.167623 0 0 0.166386 0 0.168996 0.165057 0.166007 0 0.165932
127 0.167624 0 0 0.166386 0 0.168996 0.165052 0.166007 0 0.165934
128 0.167625 0 0 0.166387 0 0.168997 0.165048 0.166007 0 0.165937
129 0.167625 0 0 0.166387 0 0.168998 0.165043 0.166008 0 0.165939
130 0.167626 0 0 0.166388 0 0.168998 0.165039 0.166008 0 0.165941
131 0.167626 0 0 0.166388 0 0.168999 0.165035 0.166008 0 0.165944
132 0.167627 0 0 0.166388 0 0.169 0.16503 0.166009 0 0.165946
133 0.167627 0 0 0.166389 0 0.169 0.165026 0.166009 0 0.165948
134 0.167628 0 0 0.166389 0 0.169001 0.165022 0.16601 0 0.165951
135 0.167628 0 0 0.166389 0 0.169001 0.165018 0.16601 0 0.165953
136 0.167629 0 0 0.166389 0 0.169002 0.165014 0.16601 0 0.165955
137 0.167629 0 0 0.16639 0 0.169002 0.165011 0.166011 0 0.165957
138 0.167629 0 0 0.16639 0 0.169003 0.165007 0.166011 0 0.16596
139 0.16763 0 0 0.166391 0 0.169003 0.165003 0.166012 0 0.165962
140 0.16763 0 0 0.166391 0 0.169003 0.165 0.166012 0 0.165964
141 0.167631 0 0 0.166392 0 0.169003 0.164997 0.166012 0 0.165966
142 0.167631 0 0 0.166392 0 0.169004 0.164993 0.166013 0 0.165968
143 0.167632 0 0 0.166392 0 0.169004 0.16499 0.166013 0 0.16597
144 0.167632 0 0 0.166393 0 0.169004 0.164986 0.166013 0 0.165972
145 0.167632 0 0 0.166393 0 0.169004 0.164983 0.166014 0 0.165974
146 0.167633 0 0 0.166394 0 0.169004 0.16498 0.166014 0 0.165976
147 0.167633 0 0 0.166394 0 0.169004 0.164977 0.166014 0 0.165978
148 0.167634 0 0 0.166392 0 0.169005 0.164975 0.166015 0 0.16598
149 0.167634 0 0 0.166392 0 0.169005 0.164972 0.166015 0 0.165982
150 0.167635 0 0 0.166393 0 0.169005 0.164969 0.166016 0 0.165984
151 0.167635 0 0 0.166393 0 0.169005 0.164966 0.166016 0 0.165985
152 0.167636 0 0 0.166394 0 0.169004 0.164963 0.166016 0 0.165987
153 0.167636 0 0 0.166394 0 0.169004 0.16496 0.166016 0 0.165989
154 0.167636 0 0 0.166394 0 0.169004 0.164958 0.166017 0 0.165991
155 0.167637 0 0 0.166395 0 0.169004 0.164955 0.166017 0 0.165992
156 0.167637 0 0 0.166395 0 0.169004 0.164953 0.166017 0 0.165994
157 0.167637 0 0 0.166395 0 0.169004 0.16495 0.166018 0 0.165996
158 0.167638 0 0 0.166396 0 0.169003 0.164948 0.166018 0 0.165997
159 0.167638 0 0 0.166396 0 0.169003 0.164946 0.166018 0 0.165999
160 0.167639 0 0 0.166396 0 0.169003 0.164944 0.166018 0 0.166
161 0.167639 0 0 0.166397 0 0.169003 0.164941 0.166018 0 0.166002
162 0.167639 0 0 0.166397 0 0.169003 0.164939 0.166019 0 0.166003
163 0.16764 0 0 0.166397 0 0.169002 0.164937 0.166019 0 0.166005
164 0.16764 0 0 0.166398 0 0.169002 0.164935 0.166019 0 0.166007
165 0.16764 0 0 0.166398 0 0.169002 0.164933 0.166019 0 0.166008
166 0.167641 0 0 0.166398 0 0.169002 0.164931 0.166019 0 0.166009
167 0.167641 0 0 0.166399 0 0.169001 0.164929 0.16602 0 0.166011
168 0.167641 0 0 0.166399 0 0.169001 0.164927 0.16602 0 0.166012
169 0.167642 0 0 0.166399 0 0.169001 0.164925 0.16602 0 0.166014
170 0.167642 0 0 0.166399 0 0.169 0.164923 0.16602 0 0.166015
171 0.167643 0 0 0.1664 0 0.169 0.164921 0.16602 0 0.166016
172 0.167643 0 0 0.1664 0 0.169 0.164919 0.166021 0 0.166018
173 0.167643 0 0 0.1664 0 0.168999 0.164917 0.166021 0 0.166019
174 0.167644 0 0 0.1664 0 0.168999 0.164916 0.166021 0 0.16602
175 0.167644 0 0 0.1664 0 0.168999 0.164914 0.166021 0 0.166022
176 0.167644 0 0 0.166401 0 0.168998 0.164912 0.166021 0 0.166023
177 0.167645 0 0 0.166401 0 0.168998 0.164911 0.166021 0 0.166024
178 0.167645 0 0 0.166401 0 0.168998 0.164909 0.166021 0 0.166026
179 0.167646 0 0 0.166401 0 0.168997 0.164907 0.166022 0 0.166027
180 0.167646 0 0 0.166401 0 0.168997 0.164906 0.166022 0 0.166028
181 0.167646 0 0 0.166402 0 0.168997 0.164904 0.166022 0 0.166029
182 0.167647 0 0 0.166402 0 0.168996 0.164903 0.166022 0 0.16603
183 0.167647 0 0 0.166402 0 0.168996 0.164901 0.166022 0 0.166031
184 0.167648 0 0 0.166402 0 0.168995 0.1649 0.166022 0 0.166033
185 0.167648 0 0 0.166402 0 0.168995 0.164899 0.166022 0 0.166034
186 0.167648 0 0 0.166402 0 0.168995 0.164897 0.166023 0 0.166035
187 0.167649 0 0 0.166403 0 0.168994 0.164896 0.166023 0 0.166036
188 0.167649 0 0 0.166403 0 0.168994 0.164894 0.166023 0 0.166037
189 0.16765 0 0 0.166403 0 0.168994 0.164893 0.166023 0 0.166038
190 0.16765 0 0 0.166403 0 0.168993 0.164892 0.166023 0 0.166039
191 0.167651 0 0 0.166403 0 0.168993 0.16489 0.166023 0 0.16604
192 0.167651 0 0 0.166403 0 0.168993 0.164889 0.166023 0 0.166041
193 0.167651 0 0 0.166404 0 0.168992 0.164888 0.166023 0 0.166042
194 0.167652 0 0 0.166404 0 0.168992 0.164887 0.166023 0 0.166043
195 0.167652 0 0 0.166404 0 0.168992 0.164885 0.166023 0 0.166044
196 0.167653 0 0 0.166404 0 0.168991 0.164884 0.166023 0 0.166045
197 0.167653 0 0 0.166404 0 0.168991 0.164883 0.166023 0 0.166046
198 0.167653 0 0 0.166404 0 0.16899 0.164882 0.166023 0 0.166046
199 0.167654 0 0 0.166404 0 0.16899 0.164881 0.166023 0 0.166047
200 0.167654 0 0 0.166405 0 0.16899 0.16488 0.166023 0 0.166048


==> tikz_data/weights/bsum_double_attack_fixed_wide.dat <==
epoch c0_boost_gradient c1_benign c2_benign c3_benign c4_random_parameters c5_benign c6_benign c7_benign c8_boost_gradient c9_random_parameters
1 0.100042 0.100119 0.09996 0.0999772 0.0998865 0.100042 0.100052 0.0999332 0.100004 0.0999833
2 0.10008 0.100215 0.0999191 0.0999487 0.099793 0.100092 0.100099 0.099872 0.100012 0.0999698
3 0.100113 0.100298 0.099879 0.0999153 0.0997196 0.100144 0.100143 0.0998202 0.10002 0.0999492
4 0.100138 0.100373 0.0998391 0.0998821 0.0996591 0.100194 0.100187 0.0997742 0.100025 0.0999286
5 0.100158 0.100441 0.0998003 0.0998502 0.0996072 0.100243 0.10023 0.0997333 0.100025 0.099911
6 0.100178 0.100512 0.0997656 0.0998231 0.0995487 0.100293 0.100277 0.0996991 0.100025 0.0998778
7 0.100194 0.10058 0.0997327 0.0997982 0.0994938 0.100344 0.100324 0.0996682 0.100024 0.0998412
8 0.100204 0.100645 0.099701 0.0997743 0.0994423 0.100396 0.100371 0.0996396 0.100018 0.0998102
9 0.100213 0.100711 0.0996721 0.0997538 0.0993864 0.100447 0.10042 0.0996135 0.100009 0.0997745
10 0.111257 0.111812 0.110681 0.110772 0 0.111536 0.111506 0.110627 0.111035 0.110774
11 0.111253 0.111869 0.110649 0.110749 0 0.111581 0.111548 0.110599 0.111017 0.110735
12 0.111244 0.111927 0.110619 0.110727 0 0.111627 0.111591 0.110572 0.110993 0.1107
13 0.111236 0.111982 0.110592 0.110705 0 0.111673 0.111634 0.110545 0.110968 0.110665
14 0.111227 0.112039 0.110567 0.110686 0 0.111719 0.111678 0.110521 0.110942 0.110622
15 0.111216 0.112096 0.110545 0.110669 0 0.111765 0.111722 0.110496 0.110914 0.110577
16 0.111201 0.112151 0.110524 0.110651 0 0.111811 0.111764 0.110471 0.110883 0.110543
17 0.111185 0.112206 0.110506 0.110636 0 0.111857 0.111809 0.110449 0.110854 0.110497
18 0.111167 0.112264 0.110489 0.110622 0 0.111904 0.111853 0.110429 0.110818 0.110453
19 0.111148 0.112319 0.110472 0.11061 0 0.111951 0.111898 0.110409 0.110779 0.110415
20 0.111126 0.112375 0.110455 0.110597 0 0.111998 0.111942 0.110391 0.11074 0.110377
21 0.111099 0.112432 0.110441 0.110587 0 0.112046 0.111987 0.110371 0.110698 0.110338
22 0.111068 0.112489 0.110427 0.110578 0 0.112091 0.11203 0.110352 0.110653 0.110313
23 0.111038 0.112544 0.110414 0.110566 0 0.112137 0.112075 0.110336 0.110606 0.110285
24 0.111009 0.112604 0.110402 0.11056 0 0.112186 0.112122 0.110321 0.110559 0.110237
25 0.110974 0.112663 0.110394 0.110556 0 0.112234 0.112169 0.110309 0.110507 0.110193
26 0.110937 0.112721 0.110385 0.110552 0 0.112283 0.112217 0.110297 0.110455 0.110153
27 0.110898 0.112779 0.110378 0.110551 0 0.112333 0.112267 0.110286 0.110401 0.110107
28 0.110856 0.112839 0.110372 0.11055 0 0.112383 0.112319 0.110277 0.110347 0.110057
29 0.110813 0.112899 0.110366 0.110548 0 0.112433 0.112369 0.110267 0.110289 0.110014
30 0.110766 0.112958 0.110362 0.110546 0 0.112482 0.11242 0.110256 0.110232 0.109978
31 0.110717 0.113018 0.110359 0.110545 0 0.112534 0.112473 0.110245 0.11017 0.10994
32 0.110669 0.113077 0.110356 0.110543 0 0.112587 0.112525 0.110236 0.110108 0.109898
33 0.124349 0.126867 0.124087 0.124277 0 0.126372 0.12631 0.123961 0.123775 0
34 0.124288 0.126924 0.124083 0.124277 0 0.126422 0.126359 0.12395 0.123696 0
35 0.12422 0.126982 0.12408 0.124277 0 0.126474 0.126408 0.123942 0.123617 0
36 0.124147 0.127041 0.12408 0.124279 0 0.126526 0.126459 0.123933 0.123534 0
37 0.124069 0.127102 0.124082 0.124284 0 0.12658 0.126511 0.123926 0.123445 0
38 0.123985 0.127165 0.124084 0.124289 0 0.126636 0.126563 0.123922 0.123355 0
39 0.123895 0.12723 0.124088 0.124297 0 0.126695 0.126618 0.123918 0.123259 0
40 0.123797 0.127297 0.124094 0.124307 0 0.126756 0.126674 0.123919 0.123158 0
41 0.123694 0.127365 0.124103 0.124317 0 0.126817 0.126731 0.123922 0.123052 0
42 0.123583 0.127434 0.124115 0.124331 0 0.126882 0.126789 0.123926 0.122941 0
43 0.123467 0.127507 0.124126 0.124345 0 0.126948 0.12685 0.123932 0.122824 0
44 0.123343 0.127582 0.124141 0.124362 0 0.127019 0.126912 0.123941 0.122699 0
45 0.123213 0.127658 0.124156 0.124381 0 0.127089 0.126975 0.123951 0.122576 0
46 0.123076 0.127734 0.124176 0.124403 0 0.127165 0.127042 0.123964 0.12244 0
47 0.122932 0.127816 0.124197 0.124425 0 0.127241 0.127111 0.123979 0.122298 0
48 0.122781 0.127894 0.124221 0.124451 0 0.12732 0.127182 0.123997 0.122155 0
49 0.122624 0.12798 0.124246 0.124476 0 0.127401 0.127254 0.124017 0.122003 0
50 0.122459 0.128068 0.124272 0.124503 0 0.127484 0.127328 0.12404 0.121847 0
51 0.122286 0.128156 0.124301 0.124534 0 0.127571 0.127406 0.124066 0.121681 0
52 0.122104 0.128251 0.124331 0.124566 0 0.127662 0.127484 0.124094 0.121508 0
53 0.121922 0.128338 0.124365 0.124603 0 0.127753 0.127567 0.124126 0.121326 0
54 0.121733 0.128436 0.124401 0.12464 0 0.127848 0.127651 0.124159 0.121132 0
55 0.121528 0.128539 0.124436 0.124678 0 0.127944 0.127737 0.124194 0.120945 0
56 0.138573 0.145893 0.141722 0.141967 0 0.145291 0.145074 0.141481 0 0
57 0.138323 0.145968 0.141736 0.14198 0 0.145364 0.145135 0.141493 0 0
58 0.138062 0.146046 0.141753 0.141997 0 0.145438 0.145195 0.141508 0 0
59 0.137796 0.146124 0.14177 0.142014 0 0.145514 0.145257 0.141524 0 0
60 0.137511 0.146205 0.141792 0.142035 0 0.145593 0.14532 0.141543 0 0
61 0.137236 0.146282 0.141813 0.142055 0 0.145672 0.145383 0.141559 0 0
62 0.13695 0.146363 0.141836 0.142076 0 0.145752 0.145446 0.141577 0 0
63 0.136669 0.146441 0.141859 0.142096 0 0.145831 0.145508 0.141597 0 0
64 0.13639 0.146511 0.141882 0.142117 0 0.145912 0.14557 0.141619 0 0
65 0.136109 0.146582 0.141907 0.142137 0 0.145992 0.145632 0.141641 0 0
66 0.135832 0.146658 0.141932 0.142155 0 0.14607 0.145692 0.141661 0 0
67 0.135557 0.146734 0.141956 0.142173 0 0.146149 0.14575 0.141681 0 0
68 0.135284 0.146808 0.141981 0.142191 0 0.146228 0.145808 0.141701 0 0
69 0.135011 0.146881 0.142006 0.142208 0 0.146306 0.145866 0.141721 0 0
70 0.134719 0.146959 0.142036 0.142229 0 0.146387 0.145927 0.141743 0 0
71 0.134424 0.147026 0.142068 0.142251 0 0.146472 0.145991 0.141769 0 0
72 0.134127 0.147096 0.142102 0.142274 0 0.146556 0.146053 0.141792 0 0
73 0.133864 0.147168 0.142129 0.14229 0 0.146634 0.146107 0.141809 0 0
74 0.133576 0.147243 0.142161 0.142309 0 0.146717 0.146165 0.14183 0 0
75 0.13334 0.147308 0.142184 0.14232 0 0.14679 0.146215 0.141843 0 0
76 0.133043 0.147383 0.14222 0.142341 0 0.146877 0.146272 0.141865 0 0
77 0.132775 0.147451 0.14225 0.142356 0 0.146959 0.146328 0.141881 0 0
78 0.132556 0.14751 0.142272 0.142364 0 0.147032 0.146376 0.14189 0 0
79 0 0.169625 0.164352 0.164428 0 0.169163 0.168478 0.163955 0 0
80 0 0.169645 0.16434 0.164403 0 0.169192 0.16849 0.16393 0 0
81 0 0.169663 0.164327 0.164378 0 0.169221 0.168503 0.163908 0 0
82 0 0.169681 0.164314 0.164355 0 0.169247 0.168516 0.163887 0 0
83 0 0.169697 0.164301 0.164333 0 0.169273 0.168529 0.163867 0 0
84 0 0.169712 0.164289 0.164313 0 0.169296 0.168542 0.163848 0 0
85 0 0.169727 0.164278 0.164293 0 0.169317 0.168555 0.16383 0 0
86 0 0.169741 0.164267 0.164274 0 0.169338 0.168568 0.163812 0 0
87 0 0.169754 0.164257 0.164256 0 0.169357 0.168581 0.163795 0 0
88 0 0.169767 0.164248 0.164239 0 0.169375 0.168593 0.163777 0 0
89 0 0.169779 0.16424 0.164223 0 0.169392 0.168605 0.163761 0 0
90 0 0.169791 0.164231 0.164206 0 0.169408 0.168618 0.163746 0 0
91 0 0.169801 0.164224 0.164191 0 0.169424 0.16863 0.163731 0 0
92 0 0.169811 0.164216 0.164177 0 0.169438 0.168642 0.163716 0 0
93 0 0.169821 0.164208 0.164163 0 0.169453 0.168653 0.163702 0 0
94 0 0.169831 0.164201 0.164149 0 0.169467 0.168664 0.163688 0 0
95 0 0.169813 0.164199 0.164141 0 0.169485 0.168681 0.16368 0 0
96 0 0.169822 0.164194 0.164129 0 0.169498 0.168691 0.163666 0 0
97 0 0.16983 0.164187 0.164116 0 0.16951 0.168702 0.163655 0 0
98 0 0.169838 0.164181 0.164105 0 0.169522 0.168711 0.163643 0 0
99 0 0.169846 0.164175 0.164094 0 0.169533 0.168721 0.163631 0 0
100 0 0.169854 0.164169 0.164083 0 0.169543 0.168731 0.16362 0 0
101 0 0.169861 0.164164 0.164073 0 0.169553 0.16874 0.16361 0 0
102 0 0.169868 0.164158 0.164063 0 0.169563 0.168749 0.163599 0 0
103 0 0.169875 0.164153 0.164053 0 0.169572 0.168757 0.163589 0 0
104 0 0.169881 0.164148 0.164044 0 0.169582 0.168766 0.163579 0 0
105 0 0.169887 0.164143 0.164035 0 0.16959 0.168774 0.16357 0 0
106 0 0.169893 0.164138 0.164027 0 0.169598 0.168783 0.163562 0 0
107 0 0.169898 0.164134 0.164017 0 0.169606 0.168791 0.163553 0 0
108 0 0.169904 0.164129 0.164009 0 0.169614 0.168799 0.163545 0 0
109 0 0.169909 0.164124 0.164001 0 0.169621 0.168807 0.163537 0 0
110 0 0.169915 0.16412 0.163993 0 0.169628 0.168815 0.163529 0 0
111 0 0.16992 0.164115 0.163986 0 0.169635 0.168822 0.163522 0 0
112 0 0.169926 0.16411 0.163979 0 0.169641 0.168829 0.163515 0 0
113 0 0.169931 0.164106 0.163971 0 0.169648 0.168837 0.163508 0 0
114 0 0.169936 0.164101 0.163965 0 0.169654 0.168843 0.163502 0 0
115 0 0.169941 0.164097 0.163958 0 0.169659 0.16885 0.163495 0 0
116 0 0.169946 0.164092 0.163951 0 0.169665 0.168857 0.16349 0 0
117 0 0.16995 0.164088 0.163945 0 0.16967 0.168863 0.163484 0 0
118 0 0.169955 0.164084 0.163938 0 0.169675 0.168869 0.163478 0 0
119 0 0.16996 0.164079 0.163932 0 0.16968 0.168876 0.163473 0 0
120 0 0.169965 0.164075 0.163926 0 0.169685 0.168882 0.163467 0 0
121 0 0.169969 0.164071 0.163921 0 0.169689 0.168887 0.163463 0 0
122 0 0.169974 0.164067 0.163915 0 0.169693 0.168893 0.163458 0 0
123 0 0.169978 0.164063 0.16391 0 0.169697 0.168899 0.163453 0 0
124 0 0.169982 0.164059 0.163905 0 0.169701 0.168904 0.163449 0 0
125 0 0.169986 0.164055 0.1639 0 0.169704 0.168909 0.163445 0 0
126 0 0.169991 0.164051 0.163895 0 0.169708 0.168915 0.163441 0 0
127 0 0.169995 0.164048 0.16389 0 0.169711 0.16892 0.163437 0 0
128 0 0.169999 0.164044 0.163885 0 0.169715 0.168925 0.163433 0 0
129 0 0.170003 0.164041 0.163881 0 0.169718 0.16893 0.163429 0 0
130 0 0.170005 0.164037 0.163877 0 0.169721 0.168935 0.163425 0 0
131 0 0.170008 0.164034 0.163873 0 0.169724 0.168939 0.163422 0 0
132 0 0.170012 0.16403 0.163869 0 0.169727 0.168944 0.163418 0 0
133 0 0.170016 0.164027 0.163864 0 0.16973 0.168949 0.163414 0 0
134 0 0.170019 0.164023 0.163861 0 0.169732 0.168953 0.163411 0 0
135 0 0.170023 0.16402 0.163857 0 0.169735 0.168957 0.163408 0 0
136 0 0.170027 0.164016 0.163853 0 0.169737 0.168961 0.163405 0 0
137 0 0.170031 0.164013 0.16385 0 0.169739 0.168965 0.163402 0 0
138 0 0.170032 0.16401 0.163847 0 0.169742 0.16897 0.1634 0 0
139 0 0.170036 0.164007 0.163843 0 0.169744 0.168973 0.163397 0 0
140 0 0.170039 0.164003 0.16384 0 0.169746 0.168977 0.163394 0 0
141 0 0.170042 0.164 0.163838 0 0.169748 0.168981 0.163392 0 0
142 0 0.170046 0.163997 0.163834 0 0.169749 0.168984 0.163389 0 0
143 0 0.170049 0.163994 0.163832 0 0.169751 0.168988 0.163387 0 0
144 0 0.170052 0.163991 0.163829 0 0.169752 0.168991 0.163384 0 0
145 0 0.170056 0.163987 0.163826 0 0.169754 0.168995 0.163382 0 0
146 0 0.170059 0.163984 0.163823 0 0.169756 0.168998 0.16338 0 0
147 0 0.170062 0.163981 0.163821 0 0.169757 0.169001 0.163378 0 0
148 0 0.170065 0.163979 0.163818 0 0.169759 0.169004 0.163376 0 0
149 0 0.170068 0.163976 0.163816 0 0.169759 0.169007 0.163374 0 0
150 0 0.170071 0.163973 0.163814 0 0.169761 0.16901 0.163371 0 0
151 0 0.170074 0.163971 0.163812 0 0.169762 0.169013 0.163369 0 0
152 0 0.170077 0.163968 0.163809 0 0.169763 0.169016 0.163367 0 0
153 0 0.17008 0.163965 0.163807 0 0.169764 0.169019 0.163365 0 0
154 0 0.170082 0.163963 0.163805 0 0.169766 0.169021 0.163363 0 0
155 0 0.170085 0.16396 0.163803 0 0.169767 0.169024 0.163361 0 0
156 0 0.170087 0.163958 0.163801 0 0.169768 0.169027 0.163359 0 0
157 0 0.17009 0.163955 0.163799 0 0.169769 0.169029 0.163357 0 0
158 0 0.170092 0.163953 0.163798 0 0.16977 0.169032 0.163356 0 0
159 0 0.170095 0.163951 0.163796 0 0.169771 0.169034 0.163354 0 0
160 0 0.170097 0.163948 0.163794 0 0.169772 0.169036 0.163352 0 0
161 0 0.1701 0.163946 0.163792 0 0.169772 0.169039 0.163351 0 0
162 0 0.170102 0.163944 0.163791 0 0.169773 0.169041 0.163349 0 0
163 0 0.170104 0.163941 0.163789 0 0.169774 0.169043 0.163347 0 0
164 0 0.170107 0.163939 0.163788 0 0.169775 0.169046 0.163346 0 0
165 0 0.170109 0.163937 0.163786 0 0.169776 0.169048 0.163344 0 0
166 0 0.170111 0.163935 0.163784 0 0.169777 0.16905 0.163342 0 0
167 0 0.170113 0.163933 0.163783 0 0.169778 0.169052 0.163341 0 0
168 0 0.170115 0.163931 0.163782 0 0.169779 0.169055 0.163339 0 0
169 0 0.170117 0.163929 0.16378 0 0.16978 0.169057 0.163337 0 0
170 0 0.170119 0.163927 0.163779 0 0.16978 0.169059 0.163336 0 0
171 0 0.170121 0.163925 0.163777 0 0.169781 0.169061 0.163334 0 0
172 0 0.170123 0.163923 0.163776 0 0.169782 0.169063 0.163333 0 0
173 0 0.170125 0.163921 0.163775 0 0.169783 0.169065 0.163331 0 0
174 0 0.170127 0.163919 0.163774 0 0.169783 0.169067 0.16333 0 0
175 0 0.170128 0.163918 0.163773 0 0.169784 0.169069 0.163328 0 0
176 0 0.17013 0.163916 0.163771 0 0.169785 0.16907 0.163327 0 0
177 0 0.170132 0.163914 0.16377 0 0.169786 0.169072 0.163326 0 0
178 0 0.170134 0.163912 0.163769 0 0.169787 0.169074 0.163324 0 0
179 0 0.170135 0.163911 0.163768 0 0.169788 0.169076 0.163323 0 0
180 0 0.170136 0.163909 0.163767 0 0.169788 0.169078 0.163321 0 0
181 0 0.170131 0.163909 0.163768 0 0.169791 0.169081 0.163321 0 0
182 0 0.170132 0.163907 0.163767 0 0.169791 0.169083 0.16332 0 0
183 0 0.170134 0.163906 0.163765 0 0.169792 0.169084 0.163319 0 0
184 0 0.170135 0.163904 0.163765 0 0.169793 0.169086 0.163317 0 0
185 0 0.170137 0.163903 0.163763 0 0.169794 0.169088 0.163316 0 0
186 0 0.170138 0.163901 0.163763 0 0.169794 0.169089 0.163315 0 0
187 0 0.170139 0.1639 0.163762 0 0.169795 0.169091 0.163313 0 0
188 0 0.170141 0.163898 0.163761 0 0.169796 0.169092 0.163312 0 0
189 0 0.170142 0.163897 0.16376 0 0.169797 0.169094 0.163311 0 0
190 0 0.170143 0.163896 0.163759 0 0.169797 0.169095 0.163309 0 0
191 0 0.170144 0.163894 0.163758 0 0.169798 0.169097 0.163308 0 0
192 0 0.170146 0.163893 0.163757 0 0.169799 0.169099 0.163307 0 0
193 0 0.170147 0.163892 0.163756 0 0.1698 0.1691 0.163306 0 0
194 0 0.170148 0.16389 0.163755 0 0.1698 0.169102 0.163304 0 0
195 0 0.170149 0.163889 0.163754 0 0.169801 0.169103 0.163303 0 0
196 0 0.17015 0.163888 0.163754 0 0.169802 0.169105 0.163302 0 0
197 0 0.170151 0.163887 0.163753 0 0.169802 0.169106 0.163301 0 0
198 0 0.170153 0.163886 0.163752 0 0.169803 0.169107 0.163299 0 0
199 0 0.170154 0.163884 0.163751 0 0.169804 0.169109 0.163298 0 0
200 0 0.170155 0.163883 0.16375 0 0.169804 0.16911 0.163297 0 0


==> tikz_data/weights/bsum_flip_labels_wide.dat <==
epoch c0_benign c1_flip_labels c2_benign c3_flip_labels c4_benign c5_flip_labels c6_benign c7_benign c8_flip_labels c9_benign
1 0.100002 0.0998916 0.099927 0.0999511 0.100046 0.100042 0.100126 0.0999857 0.100055 0.0999746
2 0.111095 0 0.110954 0.110995 0.111162 0.111174 0.111322 0.111065 0.111195 0.111037
3 0.111154 0 0.110963 0.110828 0.111229 0.111069 0.111464 0.111111 0.111116 0.111064
4 0.125044 0 0.124808 0 0.125125 0.124802 0.125431 0.12499 0.124874 0.124924
5 0.125083 0 0.124806 0 0.125164 0.124677 0.12554 0.12502 0.124772 0.124937
6 0.125122 0 0.124806 0 0.125201 0.124555 0.12564 0.12505 0.124677 0.12495
7 0.142934 0 0.142582 0 0.14301 0 0.143514 0.142855 0.142369 0.142735
8 0.142959 0 0.142572 0 0.143029 0 0.14359 0.142869 0.14225 0.142731
9 0.166672 0 0.166251 0 0.166734 0 0.167354 0.166571 0 0.166418
10 0.166676 0 0.166226 0 0.16673 0 0.167406 0.166567 0 0.166396
11 0.166679 0 0.166202 0 0.166725 0 0.167456 0.166561 0 0.166376
12 0.166682 0 0.166179 0 0.166721 0 0.167502 0.166557 0 0.166359
13 0.166685 0 0.166157 0 0.166716 0 0.167548 0.166552 0 0.166343
14 0.166688 0 0.166135 0 0.16671 0 0.167592 0.166548 0 0.166326
15 0.166692 0 0.166115 0 0.166703 0 0.167635 0.166545 0 0.166309
16 0.166696 0 0.166096 0 0.166698 0 0.167675 0.166541 0 0.166293
17 0.166699 0 0.166076 0 0.166693 0 0.167715 0.166537 0 0.16628
18 0.166702 0 0.166056 0 0.166687 0 0.167754 0.166534 0 0.166268
19 0.166701 0 0.166038 0 0.166682 0 0.167792 0.166529 0 0.166258
20 0.166703 0 0.16602 0 0.166676 0 0.167829 0.166526 0 0.166246
21 0.166704 0 0.166002 0 0.16667 0 0.167864 0.166522 0 0.166238
22 0.166705 0 0.165985 0 0.166665 0 0.167898 0.166517 0 0.16623
23 0.166706 0 0.165967 0 0.166659 0 0.167933 0.166513 0 0.166223
24 0.166707 0 0.165951 0 0.166652 0 0.167966 0.166508 0 0.166217
25 0.166707 0 0.165934 0 0.166645 0 0.167998 0.166504 0 0.166211
26 0.166707 0 0.165918 0 0.16664 0 0.168029 0.1665 0 0.166207
27 0.166707 0 0.165901 0 0.166633 0 0.168059 0.166496 0 0.166203
28 0.166707 0 0.165885 0 0.166626 0 0.16809 0.166493 0 0.166199
29 0.166706 0 0.165869 0 0.16662 0 0.16812 0.166489 0 0.166196
30 0.166706 0 0.165853 0 0.166614 0 0.168148 0.166486 0 0.166192
31 0.166705 0 0.165838 0 0.166607 0 0.168177 0.166482 0 0.16619
32 0.166705 0 0.165825 0 0.1666 0 0.168205 0.166479 0 0.166187
33 0.166704 0 0.16581 0 0.166591 0 0.168232 0.166476 0 0.166187
34 0.166702 0 0.165795 0 0.166584 0 0.168258 0.166474 0 0.166187
35 0.166701 0 0.165781 0 0.166576 0 0.168284 0.166471 0 0.166187
36 0.166699 0 0.165767 0 0.16657 0 0.168309 0.166468 0 0.166187
37 0.166696 0 0.165753 0 0.166563 0 0.168334 0.166465 0 0.166188
38 0.166694 0 0.16574 0 0.166555 0 0.168358 0.166463 0 0.166189
39 0.166692 0 0.165727 0 0.166549 0 0.168382 0.166461 0 0.16619
40 0.16669 0 0.165714 0 0.166541 0 0.168404 0.166459 0 0.166192
41 0.166688 0 0.165701 0 0.166533 0 0.168427 0.166458 0 0.166193
42 0.166685 0 0.165688 0 0.166526 0 0.168449 0.166456 0 0.166195
43 0.166684 0 0.165676 0 0.166518 0 0.168471 0.166454 0 0.166197
44 0.166681 0 0.165664 0 0.166511 0 0.168492 0.166454 0 0.166198
45 0.166679 0 0.165652 0 0.166503 0 0.168512 0.166452 0 0.166201
46 0.166676 0 0.165641 0 0.166496 0 0.168533 0.16645 0 0.166204
47 0.166672 0 0.16563 0 0.166486 0 0.168553 0.16645 0 0.166208
48 0.16667 0 0.165618 0 0.166479 0 0.168573 0.16645 0 0.166211
49 0.166667 0 0.165607 0 0.166471 0 0.168592 0.166448 0 0.166215
50 0.166665 0 0.165596 0 0.166462 0 0.168611 0.166449 0 0.166217
51 0.166662 0 0.165585 0 0.166455 0 0.16863 0.166447 0 0.166221
52 0.166659 0 0.165575 0 0.166446 0 0.168648 0.166448 0 0.166224
53 0.166657 0 0.165565 0 0.166439 0 0.168664 0.166448 0 0.166228
54 0.166654 0 0.165555 0 0.16643 0 0.168681 0.166447 0 0.166232
55 0.166652 0 0.165545 0 0.166422 0 0.168698 0.166446 0 0.166236
56 0.16665 0 0.165536 0 0.166415 0 0.168714 0.166447 0 0.166238
57 0.166647 0 0.165526 0 0.166407 0 0.16873 0.166449 0 0.166242
58 0.166645 0 0.165516 0 0.166399 0 0.168745 0.166449 0 0.166246
59 0.166642 0 0.165507 0 0.166391 0 0.16876 0.16645 0 0.166251
60 0.166639 0 0.165497 0 0.166382 0 0.168775 0.166451 0 0.166255
61 0.166638 0 0.165489 0 0.166373 0 0.16879 0.166453 0 0.166259
62 0.166635 0 0.16548 0 0.166365 0 0.168804 0.166454 0 0.166263
63 0.166633 0 0.165471 0 0.166357 0 0.168818 0.166455 0 0.166267
64 0.16663 0 0.165463 0 0.166349 0 0.168832 0.166456 0 0.166271
65 0.166628 0 0.165454 0 0.166341 0 0.168845 0.166457 0 0.166275
66 0.166626 0 0.165446 0 0.166334 0 0.168858 0.166458 0 0.166278
67 0.166623 0 0.165438 0 0.166326 0 0.16887 0.166459 0 0.166283
68 0.166622 0 0.165431 0 0.166318 0 0.168883 0.166461 0 0.166286
69 0.16662 0 0.165423 0 0.16631 0 0.168895 0.166462 0 0.16629
70 0.166618 0 0.165415 0 0.166303 0 0.168906 0.166463 0 0.166294
71 0.166616 0 0.165408 0 0.166295 0 0.168918 0.166465 0 0.166298
72 0.166615 0 0.1654 0 0.166288 0 0.16893 0.166466 0 0.166301
73 0.166613 0 0.165394 0 0.16628 0 0.168941 0.166468 0 0.166305
74 0.166611 0 0.165385 0 0.166273 0 0.168952 0.166469 0 0.16631
75 0.166609 0 0.165378 0 0.166266 0 0.168962 0.166471 0 0.166314
76 0.166607 0 0.165371 0 0.166259 0 0.168972 0.166473 0 0.166318
77 0.166606 0 0.165364 0 0.166251 0 0.168983 0.166474 0 0.166322
78 0.166605 0 0.165358 0 0.166243 0 0.168993 0.166476 0 0.166326
79 0.166603 0 0.165351 0 0.166236 0 0.169003 0.166477 0 0.16633
80 0.166602 0 0.165344 0 0.166229 0 0.169012 0.166479 0 0.166334
81 0.166601 0 0.165337 0 0.166222 0 0.169021 0.16648 0 0.166338
82 0.166599 0 0.165331 0 0.166215 0 0.16903 0.166482 0 0.166343
83 0.166598 0 0.165324 0 0.166208 0 0.169039 0.166484 0 0.166346
84 0.166597 0 0.165318 0 0.166202 0 0.169048 0.166485 0 0.16635
85 0.166596 0 0.165312 0 0.166195 0 0.169056 0.166487 0 0.166354
86 0.166595 0 0.165307 0 0.166188 0 0.169064 0.166488 0 0.166358
87 0.166594 0 0.165301 0 0.166182 0 0.169072 0.166489 0 0.166362
88 0.166592 0 0.165295 0 0.166176 0 0.16908 0.166491 0 0.166366
89 0.166591 0 0.165289 0 0.16617 0 0.169088 0.166492 0 0.16637
90 0.16659 0 0.165284 0 0.166163 0 0.169096 0.166494 0 0.166374
91 0.166589 0 0.165279 0 0.166156 0 0.169104 0.166495 0 0.166377
92 0.166589 0 0.165273 0 0.16615 0 0.169111 0.166496 0 0.166381
93 0.166588 0 0.165267 0 0.166144 0 0.169118 0.166498 0 0.166385
94 0.166587 0 0.165262 0 0.166138 0 0.169125 0.166499 0 0.166388
95 0.166587 0 0.165257 0 0.166131 0 0.169132 0.1665 0 0.166392
96 0.166586 0 0.165252 0 0.166126 0 0.169138 0.166502 0 0.166396
97 0.166585 0 0.165247 0 0.166121 0 0.169145 0.166503 0 0.1664
98 0.166584 0 0.165242 0 0.166115 0 0.169151 0.166504 0 0.166403
99 0.166584 0 0.165237 0 0.16611 0 0.169157 0.166505 0 0.166406
100 0.166583 0 0.165233 0 0.166105 0 0.169164 0.166507 0 0.166409
101 0.166583 0 0.165228 0 0.166099 0 0.16917 0.166508 0 0.166412
102 0.166583 0 0.165223 0 0.166094 0 0.169176 0.166508 0 0.166415
103 0.166582 0 0.165219 0 0.166088 0 0.169183 0.16651 0 0.166419
104 0.166583 0 0.165214 0 0.166084 0 0.169187 0.166511 0 0.166422
105 0.166582 0 0.16521 0 0.166079 0 0.169192 0.166512 0 0.166425
106 0.166582 0 0.165205 0 0.166074 0 0.169198 0.166513 0 0.166428
107 0.166582 0 0.165201 0 0.166069 0 0.169202 0.166514 0 0.166432
108 0.166582 0 0.165197 0 0.166065 0 0.169208 0.166514 0 0.166435
109 0.166582 0 0.165192 0 0.16606 0 0.169214 0.166515 0 0.166438
110 0.166582 0 0.165188 0 0.166056 0 0.169219 0.166516 0 0.166441
111 0.166581 0 0.165183 0 0.166051 0 0.169224 0.166516 0 0.166443
112 0.166581 0 0.165179 0 0.166047 0 0.16923 0.166517 0 0.166446
113 0.166581 0 0.165175 0 0.166042 0 0.169235 0.166518 0 0.166449
114 0.166581 0 0.165171 0 0.166038 0 0.169239 0.166519 0 0.166452
115 0.16658 0 0.165167 0 0.166034 0 0.169244 0.166519 0 0.166454
116 0.16658 0 0.165164 0 0.16603 0 0.169249 0.16652 0 0.166457
117 0.16658 0 0.16516 0 0.166026 0 0.169254 0.16652 0 0.16646
118 0.16658 0 0.165156 0 0.166023 0 0.169259 0.16652 0 0.166462
119 0.16658 0 0.165152 0 0.166019 0 0.169263 0.166521 0 0.166465
120 0.16658 0 0.165149 0 0.166015 0 0.169268 0.166521 0 0.166468
121 0.166579 0 0.165145 0 0.166011 0 0.169272 0.166522 0 0.16647
122 0.166579 0 0.165142 0 0.166007 0 0.169276 0.166522 0 0.166473
123 0.166579 0 0.165139 0 0.166004 0 0.169281 0.166522 0 0.166475
124 0.166579 0 0.165135 0 0.166 0 0.169285 0.166523 0 0.166478
125 0.166579 0 0.165132 0 0.165997 0 0.169289 0.166523 0 0.16648
126 0.166579 0 0.165128 0 0.165994 0 0.169293 0.166523 0 0.166482
127 0.166579 0 0.165125 0 0.165991 0 0.169297 0.166523 0 0.166484
128 0.166579 0 0.165122 0 0.165988 0 0.169301 0.166524 0 0.166487
129 0.166579 0 0.165118 0 0.165985 0 0.169305 0.166524 0 0.166489
130 0.166578 0 0.165115 0 0.165983 0 0.169309 0.166524 0 0.166491
131 0.166578 0 0.165112 0 0.16598 0 0.169312 0.166524 0 0.166493
132 0.166578 0 0.165109 0 0.165977 0 0.169316 0.166525 0 0.166495
133 0.166578 0 0.165106 0 0.165975 0 0.16932 0.166525 0 0.166497
134 0.166578 0 0.165103 0 0.165972 0 0.169323 0.166525 0 0.166499
135 0.166578 0 0.1651 0 0.16597 0 0.169327 0.166525 0 0.166501
136 0.166578 0 0.165097 0 0.165967 0 0.16933 0.166525 0 0.166503
137 0.166578 0 0.165094 0 0.165965 0 0.169332 0.166525 0 0.166505
138 0.166578 0 0.165092 0 0.165963 0 0.169336 0.166526 0 0.166507
139 0.166578 0 0.165089 0 0.16596 0 0.169339 0.166526 0 0.166509
140 0.166577 0 0.165086 0 0.165958 0 0.169342 0.166526 0 0.16651
141 0.166577 0 0.165083 0 0.165956 0 0.169345 0.166526 0 0.166512
142 0.166577 0 0.165081 0 0.165954 0 0.169349 0.166526 0 0.166514
143 0.166577 0 0.165078 0 0.165952 0 0.169352 0.166526 0 0.166515
144 0.166577 0 0.165075 0 0.16595 0 0.169355 0.166526 0 0.166517
145 0.166577 0 0.165073 0 0.165948 0 0.169358 0.166526 0 0.166518
146 0.166577 0 0.16507 0 0.165946 0 0.16936 0.166526 0 0.16652
147 0.166577 0 0.165068 0 0.165945 0 0.169363 0.166526 0 0.166522
148 0.166577 0 0.165066 0 0.165943 0 0.169366 0.166526 0 0.166523
149 0.166577 0 0.165063 0 0.165941 0 0.169369 0.166526 0 0.166524
150 0.166577 0 0.165061 0 0.165939 0 0.169372 0.166526 0 0.166526
151 0.166576 0 0.165059 0 0.165938 0 0.169374 0.166526 0 0.166527
152 0.166576 0 0.165056 0 0.165936 0 0.169377 0.166526 0 0.166529
153 0.166576 0 0.165054 0 0.165935 0 0.16938 0.166526 0 0.16653
154 0.166576 0 0.165052 0 0.165933 0 0.169382 0.166525 0 0.166531
155 0.166576 0 0.16505 0 0.165932 0 0.169385 0.166525 0 0.166533
156 0.166576 0 0.165048 0 0.16593 0 0.169387 0.166525 0 0.166534
157 0.166576 0 0.165046 0 0.165929 0 0.16939 0.166525 0 0.166535
158 0.166575 0 0.165044 0 0.165928 0 0.169392 0.166525 0 0.166536
159 0.166575 0 0.165042 0 0.165926 0 0.169394 0.166525 0 0.166537
160 0.166575 0 0.165039 0 0.165925 0 0.169397 0.166525 0 0.166539
161 0.166575 0 0.165038 0 0.165924 0 0.169399 0.166525 0 0.16654
162 0.166575 0 0.165036 0 0.165923 0 0.169401 0.166525 0 0.166541
163 0.166574 0 0.165034 0 0.165921 0 0.169404 0.166525 0 0.166542
164 0.166574 0 0.165032 0 0.16592 0 0.169406 0.166525 0 0.166543
165 0.166574 0 0.16503 0 0.165919 0 0.169408 0.166525 0 0.166544
166 0.166574 0 0.165028 0 0.165918 0 0.16941 0.166524 0 0.166545
167 0.166574 0 0.165027 0 0.165917 0 0.169412 0.166524 0 0.166546
168 0.166573 0 0.165025 0 0.165916 0 0.169414 0.166524 0 0.166547
169 0.166573 0 0.165023 0 0.165915 0 0.169416 0.166524 0 0.166548
170 0.166573 0 0.165022 0 0.165914 0 0.169418 0.166524 0 0.166549
171 0.166573 0 0.16502 0 0.165913 0 0.16942 0.166524 0 0.16655
172 0.166573 0 0.165018 0 0.165912 0 0.169422 0.166524 0 0.166551
173 0.166572 0 0.165017 0 0.165911 0 0.169424 0.166524 0 0.166552
174 0.166572 0 0.165016 0 0.16591 0 0.169426 0.166523 0 0.166553
175 0.166572 0 0.165014 0 0.165909 0 0.169428 0.166523 0 0.166554
176 0.166572 0 0.165012 0 0.165908 0 0.16943 0.166523 0 0.166555
177 0.166571 0 0.165011 0 0.165907 0 0.169432 0.166523 0 0.166555
178 0.166571 0 0.16501 0 0.165906 0 0.169434 0.166523 0 0.166556
179 0.166571 0 0.165008 0 0.165906 0 0.169435 0.166523 0 0.166557
180 0.166571 0 0.165007 0 0.165905 0 0.169437 0.166523 0 0.166558
181 0.16657 0 0.165006 0 0.165904 0 0.169439 0.166523 0 0.166559
182 0.16657 0 0.165004 0 0.165903 0 0.169441 0.166523 0 0.166559
183 0.16657 0 0.165003 0 0.165902 0 0.169442 0.166522 0 0.16656
184 0.16657 0 0.165002 0 0.165901 0 0.169444 0.166522 0 0.16656
185 0.16657 0 0.165001 0 0.165901 0 0.169446 0.166522 0 0.166561
186 0.166569 0 0.164999 0 0.1659 0 0.169447 0.166522 0 0.166562
187 0.166569 0 0.164998 0 0.165899 0 0.169449 0.166522 0 0.166563
188 0.166569 0 0.164997 0 0.165898 0 0.16945 0.166522 0 0.166563
189 0.166569 0 0.164996 0 0.165897 0 0.169452 0.166522 0 0.166564
190 0.166568 0 0.164995 0 0.165897 0 0.169454 0.166522 0 0.166564
191 0.166568 0 0.164993 0 0.165896 0 0.169455 0.166522 0 0.166565
192 0.166568 0 0.164992 0 0.165895 0 0.169457 0.166522 0 0.166566
193 0.166568 0 0.164991 0 0.165895 0 0.169458 0.166522 0 0.166566
194 0.166567 0 0.16499 0 0.165894 0 0.16946 0.166522 0 0.166567
195 0.166567 0 0.164989 0 0.165893 0 0.169461 0.166522 0 0.166568
196 0.166567 0 0.164988 0 0.165893 0 0.169463 0.166522 0 0.166568
197 0.166567 0 0.164987 0 0.165892 0 0.169464 0.166522 0 0.166569
198 0.166566 0 0.164986 0 0.165891 0 0.169466 0.166522 0 0.166569
199 0.166566 0 0.164985 0 0.165891 0 0.169467 0.166522 0 0.16657
200 0.166566 0 0.164984 0 0.16589 0 0.169468 0.166522 0 0.16657


==> tikz_data/weights/bsum_inverse_new_wide.dat <==
epoch c0_inverse_new c1_inverse_new c2_inverse_new c3_benign c4_benign c5_benign c6_benign c7_inverse_new c8_benign c9_benign
1 0.100121 0.100042 0.0999413 0.0999783 0.099912 0.0999821 0.0998975 0.100053 0.100051 0.100022
2 0.100228 0.100073 0.0998871 0.0999538 0.0998381 0.0999574 0.0998137 0.100109 0.100097 0.100042
3 0.100313 0.100095 0.099831 0.0999345 0.0997855 0.0999277 0.0997504 0.100165 0.100139 0.100059
4 0.100392 0.100112 0.0997707 0.0999202 0.0997383 0.0998972 0.099697 0.100217 0.10018 0.100076
5 0.100469 0.100126 0.0997073 0.0999049 0.0996943 0.0998686 0.0996485 0.100268 0.100222 0.100092
6 0.100542 0.100136 0.0996395 0.0998951 0.099652 0.0998407 0.0996058 0.100318 0.100262 0.100109
7 0.100613 0.100143 0.0995689 0.0998861 0.0996132 0.0998153 0.0995677 0.100365 0.100303 0.100124
8 0.100679 0.100148 0.0994951 0.0998786 0.099576 0.099792 0.0995335 0.100411 0.100345 0.100142
9 0.100741 0.100148 0.0994189 0.0998698 0.099541 0.0997715 0.0995043 0.100455 0.100388 0.100161
10 0.111841 0.11118 0 0.110907 0.110545 0.11079 0.110515 0.111534 0.11147 0.111219
11 0.111892 0.111158 0 0.110896 0.110507 0.110762 0.110483 0.111564 0.111506 0.111232
12 0.111943 0.11113 0 0.110887 0.110471 0.110737 0.110454 0.111591 0.111543 0.111246
13 0.111992 0.111093 0 0.110882 0.110437 0.110712 0.110429 0.111616 0.11158 0.11126
14 0.11204 0.111047 0 0.110878 0.110408 0.110692 0.110406 0.111635 0.111618 0.111277
15 0.112082 0.110993 0 0.110879 0.11038 0.110672 0.110387 0.111652 0.111659 0.111296
16 0.112128 0.110929 0 0.11088 0.110355 0.110655 0.110371 0.111666 0.1117 0.111317
17 0.112163 0.110852 0 0.110886 0.110335 0.110642 0.110359 0.111677 0.111745 0.111342
18 0.11221 0.110763 0 0.110891 0.110315 0.110631 0.110349 0.111682 0.111791 0.111368
19 0.112256 0.110661 0 0.110901 0.110298 0.110623 0.110343 0.11168 0.11184 0.111397
20 0.112302 0.110545 0 0.110917 0.110285 0.110617 0.110341 0.111672 0.111891 0.11143
21 0.112343 0.110411 0 0.110939 0.110276 0.110617 0.110342 0.11166 0.111947 0.111466
22 0.112391 0.110266 0 0.11096 0.110269 0.110619 0.110347 0.11164 0.112004 0.111504
23 0.112434 0.110172 0 0.110974 0.110258 0.110616 0.110348 0.111602 0.112058 0.111538
24 0.112464 0.110155 0 0.11098 0.110239 0.110608 0.110341 0.111547 0.112101 0.111565
25 0.112497 0.110092 0 0.111 0.110226 0.110606 0.110342 0.111487 0.112152 0.111597
26 0.112524 0.110072 0 0.111016 0.11021 0.110599 0.110339 0.111411 0.1122 0.111627
27 0.112551 0.110043 0 0.111035 0.110197 0.110597 0.11034 0.111328 0.11225 0.111659
28 0.112579 0.109987 0 0.111061 0.11019 0.110599 0.110344 0.11124 0.112304 0.111696
29 0.112589 0.109981 0 0.111084 0.110178 0.110598 0.110345 0.111142 0.112355 0.111729
30 0.112607 0.109964 0 0.11111 0.11017 0.1106 0.110349 0.111027 0.112407 0.111765
31 0.112615 0.109935 0 0.111131 0.110161 0.110603 0.110351 0.110945 0.112458 0.1118
32 0.112621 0.10988 0 0.111155 0.110152 0.110604 0.110353 0.110891 0.112509 0.111834
33 0.12635 0 0 0.124908 0.123871 0.124335 0.124083 0.124569 0.126288 0.125595
34 0.126338 0 0 0.124927 0.123858 0.12433 0.124081 0.124513 0.126332 0.125622
35 0.126325 0 0 0.124945 0.123846 0.124327 0.124079 0.124452 0.126376 0.12565
36 0.12633 0 0 0.124957 0.12383 0.124318 0.124069 0.124412 0.126413 0.12567
37 0.126311 0 0 0.124977 0.123825 0.124319 0.124071 0.124336 0.126459 0.125702
38 0.126303 0 0 0.124989 0.123812 0.12431 0.124064 0.124301 0.126495 0.125726
39 0.126298 0 0 0.12499 0.123797 0.124299 0.124055 0.124285 0.126529 0.125747
40 0.126274 0 0 0.125 0.123786 0.12429 0.124049 0.124266 0.126564 0.125771
41 0.126271 0 0 0.125006 0.123774 0.12428 0.124041 0.124241 0.126596 0.125792
42 0.126264 0 0 0.125012 0.123761 0.124268 0.124031 0.124227 0.126627 0.125809
43 0.126263 0 0 0.12502 0.12375 0.124257 0.124023 0.124197 0.126659 0.125831
44 0.12622 0 0 0.125034 0.123748 0.124259 0.124026 0.124148 0.126701 0.125864
45 0.126217 0 0 0.12504 0.123745 0.124256 0.124024 0.124089 0.126738 0.125891
46 0.126207 0 0 0.125046 0.123736 0.124248 0.124015 0.124063 0.12677 0.125915
47 0.126201 0 0 0.125052 0.123727 0.124243 0.124008 0.124028 0.126803 0.125938
48 0.126219 0 0 0.125055 0.123712 0.124233 0.123995 0.123997 0.12683 0.125958
49 0.126223 0 0 0.125063 0.123712 0.124237 0.123996 0.123911 0.12687 0.125989
50 0.126208 0 0 0.125073 0.123709 0.12424 0.123996 0.123843 0.126909 0.126021
51 0.126206 0 0 0.125075 0.123701 0.124236 0.123987 0.123811 0.12694 0.126044
52 0.126112 0 0 0.1251 0.12371 0.12425 0.123997 0.12376 0.126986 0.126086
53 0.124971 0 0 0.125291 0.123882 0.124428 0.124171 0.123767 0.127198 0.126293
54 0.123289 0 0 0.125535 0.124111 0.124662 0.124398 0.123985 0.127466 0.126555
55 0.121128 0 0 0.125861 0.124417 0.124975 0.124703 0.124214 0.12781 0.126891
56 0 0 0 0.143473 0.142013 0.14258 0.142299 0.139669 0.145443 0.144522
57 0 0 0 0.143845 0.142374 0.142947 0.142657 0.137423 0.145841 0.144912
58 0 0 0 0.144008 0.14252 0.143097 0.1428 0.13647 0.146022 0.145083
59 0 0 0 0.144363 0.142865 0.143448 0.143143 0.134326 0.146402 0.145453
60 0 0 0 0.144392 0.142876 0.143465 0.14315 0.134184 0.146448 0.145485
61 0 0 0 0.144497 0.142967 0.14356 0.143236 0.13357 0.146571 0.145599
62 0 0 0 0.14451 0.142964 0.143563 0.14323 0.133515 0.1466 0.145618
63 0 0 0 0.144604 0.143044 0.143648 0.143305 0.132969 0.146711 0.145718
64 0 0 0 0.144661 0.143088 0.143695 0.143341 0.132654 0.146783 0.145778
65 0 0 0 0.144784 0.143198 0.143808 0.143441 0.131943 0.146922 0.145904
66 0 0 0 0.144794 0.143197 0.143807 0.143426 0.131913 0.146946 0.145916
67 0 0 0 0.144958 0.143352 0.143962 0.143568 0.130953 0.147125 0.146083
68 0 0 0 0.144961 0.143343 0.143957 0.143549 0.13096 0.147142 0.146088
69 0 0 0 0.14515 0.143522 0.144139 0.143714 0.129852 0.147344 0.146279
70 0 0 0 0.145447 0.14381 0.14443 0.143988 0.128093 0.147654 0.146579
71 0 0 0 0.146469 0.144823 0.145443 0.144987 0.121986 0.14869 0.147602
72 0 0 0 0.146468 0.144819 0.14544 0.144968 0.121991 0.148709 0.147605
73 0 0 0 0.147434 0.145774 0.146397 0.145908 0.116231 0.149686 0.148571
74 0 0 0 0.148068 0.146401 0.147023 0.146519 0.112451 0.150332 0.149206
75 0 0 0 0.14807 0.146394 0.147012 0.146496 0.112477 0.150345 0.149206
76 0 0 0 0.148092 0.146404 0.14702 0.146494 0.112387 0.150376 0.149226
77 0 0 0 0.149305 0.14761 0.148223 0.147685 0.105139 0.1516 0.150439
78 0 0 0 0.14931 0.147606 0.148216 0.147671 0.10514 0.151615 0.150442
79 0 0 0 0.166838 0.165125 0.165732 0.165181 0 0.169153 0.167971
80 0 0 0 0.166843 0.165119 0.165726 0.165171 0 0.169167 0.167974
81 0 0 0 0.166849 0.165112 0.165721 0.16516 0 0.169181 0.167977
82 0 0 0 0.166854 0.165107 0.165717 0.165149 0 0.169192 0.16798
83 0 0 0 0.166859 0.165103 0.165713 0.165138 0 0.169204 0.167983
84 0 0 0 0.166866 0.165099 0.165708 0.165127 0 0.169216 0.167984
85 0 0 0 0.166872 0.165097 0.165704 0.165115 0 0.169227 0.167985
86 0 0 0 0.166876 0.165094 0.165701 0.165104 0 0.169238 0.167986
87 0 0 0 0.166882 0.165091 0.165698 0.165094 0 0.169248 0.167987
88 0 0 0 0.166888 0.165088 0.165695 0.165084 0 0.169258 0.167987
89 0 0 0 0.166885 0.165088 0.165696 0.165074 0 0.16927 0.167988
90 0 0 0 0.166889 0.165085 0.165694 0.165064 0 0.169279 0.167989
91 0 0 0 0.166893 0.165082 0.165694 0.165054 0 0.169288 0.167988
92 0 0 0 0.166899 0.165079 0.165692 0.165044 0 0.169297 0.167989
93 0 0 0 0.166904 0.165076 0.165693 0.165034 0 0.169306 0.167987
94 0 0 0 0.166909 0.165073 0.165693 0.165024 0 0.169314 0.167986
95 0 0 0 0.166914 0.165068 0.165694 0.165014 0 0.169322 0.167987
96 0 0 0 0.16692 0.165065 0.165694 0.165005 0 0.169328 0.167987
97 0 0 0 0.166925 0.165061 0.165696 0.164996 0 0.169336 0.167985
98 0 0 0 0.166931 0.165058 0.165699 0.164988 0 0.169343 0.167981
99 0 0 0 0.166936 0.165055 0.165699 0.164979 0 0.169351 0.167981
100 0 0 0 0.16694 0.165051 0.165702 0.16497 0 0.169358 0.167979
101 0 0 0 0.166945 0.165048 0.165706 0.16496 0 0.169365 0.167976
102 0 0 0 0.166949 0.165044 0.165711 0.164952 0 0.16937 0.167974
103 0 0 0 0.166952 0.16504 0.165716 0.164947 0 0.169375 0.167971
104 0 0 0 0.166951 0.165038 0.16572 0.164943 0 0.16938 0.167969
105 0 0 0 0.166953 0.165035 0.165719 0.164943 0 0.169379 0.16797
106 0 0 0 0.166953 0.165032 0.165717 0.164945 0 0.169382 0.167971
107 0 0 0 0.166954 0.165029 0.165714 0.164946 0 0.169387 0.167971
108 0 0 0 0.166954 0.165026 0.165709 0.164947 0 0.169391 0.167973
109 0 0 0 0.166954 0.165022 0.165706 0.164948 0 0.169396 0.167974
110 0 0 0 0.166954 0.165019 0.165702 0.164949 0 0.169401 0.167975
111 0 0 0 0.166953 0.165016 0.165698 0.16495 0 0.169407 0.167976
112 0 0 0 0.166953 0.165013 0.165694 0.164951 0 0.169412 0.167977
113 0 0 0 0.166952 0.16501 0.165691 0.164952 0 0.169417 0.167978
114 0 0 0 0.166952 0.165007 0.165687 0.164952 0 0.169423 0.167979
115 0 0 0 0.166951 0.165003 0.165684 0.164953 0 0.169428 0.16798
116 0 0 0 0.16695 0.165 0.165681 0.164954 0 0.169434 0.167981
117 0 0 0 0.16695 0.164997 0.165678 0.164954 0 0.169439 0.167981
118 0 0 0 0.16695 0.164994 0.165675 0.164955 0 0.169445 0.167982
119 0 0 0 0.166949 0.164991 0.165672 0.164955 0 0.16945 0.167982
120 0 0 0 0.166949 0.164988 0.165669 0.164956 0 0.169455 0.167983
121 0 0 0 0.166948 0.164986 0.165666 0.164957 0 0.16946 0.167983
122 0 0 0 0.166947 0.164983 0.165664 0.164957 0 0.169465 0.167984
123 0 0 0 0.166947 0.16498 0.165661 0.164958 0 0.16947 0.167984
124 0 0 0 0.166947 0.164976 0.165659 0.164959 0 0.169475 0.167984
125 0 0 0 0.166946 0.164973 0.165657 0.16496 0 0.16948 0.167984
126 0 0 0 0.166946 0.16497 0.165654 0.16496 0 0.169484 0.167984
127 0 0 0 0.166946 0.164967 0.165652 0.164961 0 0.169488 0.167985
128 0 0 0 0.166946 0.164964 0.16565 0.164962 0 0.169493 0.167985
129 0 0 0 0.166946 0.164961 0.165648 0.164963 0 0.169497 0.167985
130 0 0 0 0.166946 0.164958 0.165646 0.164964 0 0.169501 0.167985
131 0 0 0 0.166946 0.164955 0.165645 0.164964 0 0.169505 0.167985
132 0 0 0 0.166946 0.164953 0.165643 0.164965 0 0.169509 0.167984
133 0 0 0 0.166946 0.16495 0.165641 0.164966 0 0.169513 0.167984
134 0 0 0 0.166947 0.164947 0.16564 0.164966 0 0.169516 0.167984
135 0 0 0 0.166947 0.164944 0.165639 0.164967 0 0.16952 0.167983
136 0 0 0 0.166947 0.164942 0.165637 0.164967 0 0.169523 0.167983
137 0 0 0 0.166948 0.164939 0.165636 0.164968 0 0.169527 0.167982
138 0 0 0 0.166948 0.164936 0.165635 0.164969 0 0.16953 0.167982
139 0 0 0 0.166948 0.164933 0.165633 0.164969 0 0.169533 0.167982
140 0 0 0 0.166949 0.164931 0.165632 0.16497 0 0.169537 0.167982
141 0 0 0 0.166949 0.164928 0.165631 0.164971 0 0.16954 0.167982
142 0 0 0 0.16695 0.164925 0.16563 0.164971 0 0.169543 0.167981
143 0 0 0 0.16695 0.164923 0.165629 0.164972 0 0.169546 0.167981
144 0 0 0 0.166951 0.16492 0.165628 0.164972 0 0.169549 0.167981
145 0 0 0 0.166951 0.164918 0.165627 0.164973 0 0.169552 0.16798
146 0 0 0 0.166952 0.164915 0.165626 0.164973 0 0.169554 0.16798
147 0 0 0 0.166952 0.164913 0.165625 0.164974 0 0.169557 0.16798
148 0 0 0 0.166953 0.16491 0.165624 0.164974 0 0.169559 0.167979
149 0 0 0 0.166953 0.164908 0.165623 0.164975 0 0.169562 0.167979
150 0 0 0 0.166954 0.164905 0.165623 0.164975 0 0.169564 0.167979
151 0 0 0 0.166954 0.164903 0.165622 0.164976 0 0.169566 0.167979
152 0 0 0 0.166955 0.164901 0.165621 0.164976 0 0.169569 0.167978
153 0 0 0 0.166955 0.164898 0.16562 0.164977 0 0.169571 0.167978
154 0 0 0 0.166956 0.164896 0.16562 0.164977 0 0.169573 0.167978
155 0 0 0 0.166957 0.164894 0.165619 0.164977 0 0.169576 0.167978
156 0 0 0 0.166957 0.164891 0.165619 0.164978 0 0.169578 0.167977
157 0 0 0 0.166958 0.164889 0.165618 0.164978 0 0.16958 0.167977
158 0 0 0 0.166958 0.164887 0.165618 0.164979 0 0.169582 0.167977
159 0 0 0 0.166959 0.164884 0.165617 0.164979 0 0.169584 0.167977
160 0 0 0 0.16696 0.164882 0.165617 0.164979 0 0.169586 0.167977
161 0 0 0 0.16696 0.16488 0.165616 0.16498 0 0.169588 0.167976
162 0 0 0 0.166961 0.164878 0.165616 0.16498 0 0.16959 0.167976
163 0 0 0 0.166961 0.164876 0.165615 0.16498 0 0.169591 0.167976
164 0 0 0 0.166962 0.164874 0.165615 0.164981 0 0.169593 0.167976
165 0 0 0 0.166962 0.164872 0.165615 0.164981 0 0.169595 0.167976
166 0 0 0 0.166963 0.16487 0.165614 0.164981 0 0.169597 0.167976
167 0 0 0 0.166963 0.164868 0.165614 0.164981 0 0.169598 0.167976
168 0 0 0 0.166964 0.164865 0.165614 0.164982 0 0.1696 0.167975
169 0 0 0 0.166964 0.164864 0.165613 0.164982 0 0.169601 0.167975
170 0 0 0 0.166965 0.164862 0.165613 0.164982 0 0.169603 0.167975
171 0 0 0 0.166965 0.16486 0.165613 0.164983 0 0.169605 0.167975
172 0 0 0 0.166966 0.164858 0.165613 0.164983 0 0.169606 0.167975
173 0 0 0 0.166966 0.164856 0.165612 0.164983 0 0.169608 0.167975
174 0 0 0 0.166967 0.164854 0.165612 0.164983 0 0.169609 0.167975
175 0 0 0 0.166967 0.164852 0.165612 0.164984 0 0.169611 0.167975
176 0 0 0 0.166968 0.16485 0.165612 0.164984 0 0.169612 0.167975
177 0 0 0 0.166968 0.164848 0.165611 0.164984 0 0.169613 0.167975
178 0 0 0 0.166969 0.164847 0.165611 0.164984 0 0.169614 0.167975
179 0 0 0 0.166969 0.164845 0.165611 0.164984 0 0.169615 0.167975
180 0 0 0 0.166969 0.164843 0.165611 0.164985 0 0.169617 0.167975
181 0 0 0 0.16697 0.164841 0.165611 0.164985 0 0.169618 0.167975
182 0 0 0 0.16697 0.164839 0.165611 0.164985 0 0.169619 0.167975
183 0 0 0 0.166971 0.164838 0.165611 0.164985 0 0.16962 0.167975
184 0 0 0 0.166971 0.164836 0.165611 0.164985 0 0.169622 0.167975
185 0 0 0 0.166971 0.164834 0.16561 0.164986 0 0.169623 0.167975
186 0 0 0 0.166972 0.164833 0.16561 0.164986 0 0.169624 0.167975
187 0 0 0 0.166972 0.164831 0.16561 0.164986 0 0.169625 0.167975
188 0 0 0 0.166973 0.164829 0.16561 0.164986 0 0.169626 0.167975
189 0 0 0 0.166973 0.164828 0.16561 0.164986 0 0.169627 0.167976
190 0 0 0 0.166973 0.164826 0.16561 0.164986 0 0.169628 0.167976
191 0 0 0 0.166974 0.164825 0.16561 0.164987 0 0.169629 0.167976
192 0 0 0 0.166974 0.164823 0.16561 0.164987 0 0.16963 0.167976
193 0 0 0 0.166974 0.164822 0.16561 0.164987 0 0.169631 0.167976
194 0 0 0 0.166975 0.164821 0.16561 0.164987 0 0.169632 0.167976
195 0 0 0 0.166975 0.164819 0.16561 0.164987 0 0.169633 0.167976
196 0 0 0 0.166975 0.164818 0.16561 0.164987 0 0.169634 0.167976
197 0 0 0 0.166976 0.164817 0.16561 0.164987 0 0.169635 0.167976
198 0 0 0 0.166976 0.164815 0.16561 0.164987 0 0.169636 0.167976
199 0 0 0 0.166976 0.164814 0.16561 0.164987 0 0.169637 0.167976
200 0 0 0 0.166976 0.164812 0.16561 0.164988 0 0.169637 0.167977


==> tikz_data/weights/double_attack_fixed_wide.dat <==
epoch c0_random_parameters c1_benign c2_boost_gradient c3_benign c4_benign c5_random_parameters c6_benign c7_benign c8_benign c9_boost_gradient
1 0.10080915912985802 0.09819142743945122 0.10237834826111794 0.09944630637764931 0.10558105483651162 0.09956046417355538 0.09548214301466942 0.10251250341534615 0.09668657407164574 0.09935201928019524
2 0.09790670275688172 0.0960146576166153 0.10130640268325806 0.10093639194965363 0.11055577695369721 0.09965647161006928 0.0932838410139084 0.10396392047405244 0.09627824425697327 0.10009759068489076
3 0.09653234034776688 0.09635361582040787 0.09241675883531571 0.1069402277469635 0.11378340721130371 0.10114338546991349 0.09502061754465103 0.10566172301769257 0.09796767234802246 0.0941802516579628
4 0.09878063276410104 0.10189016237854959 0.07088195607066154 0.11720256581902505 0.11886458173394204 0.10634464845061303 0.10174074098467828 0.11083934530615808 0.10358703956007959 0.06986832693219185
5 0.10128048732876778 0.10727630481123925 0.05125975906848908 0.12635321095585825 0.12265729084610939 0.11115757301449776 0.10816468968987465 0.11537335738539696 0.10840079113841057 0.04807653576135636
6 0.10340221822261811 0.11115489006042481 0.03701197579503059 0.1331232100725174 0.1250682383775711 0.11394536346197129 0.11315311342477799 0.11896893978118897 0.11221305131912232 0.03195899948477745
7 0.08004249241203071 0.1179104780778289 0.02772198785096407 0.14214320834726096 0.1300983315333724 0.1168631648644805 0.12031515296548606 0.12508555110543967 0.1179470529779792 0.021872579865157605
8 0.0715235697105527 0.11934949476271868 0.01822762582451105 0.14543651062995197 0.13060787338763477 0.13382706064730884 0.12269057352095843 0.12690728921443226 0.11928061414510012 0.012149388156831266
9 0.0514774754177779 0.12540348093025386 0.015052460459992291 0.1512455217074603 0.13539795796386897 0.12819239716045558 0.1283384136389941 0.13186787287704646 0.12424711356870831 0.008777306275442242
10 0.06327100025696887 0.12943491639776364 0.012504155023230447 0.15540558399839535 0.13886742593927517 0.1039273917881979 0.1327413201539053 0.13592331411523953 0.1279248923270239 0.0
11 0.07254655100405216 0.1305494848638773 0.00828724354505539 0.15704993344843388 0.1391425672918558 0.09396171756088734 0.13327320851385593 0.13654294051229954 0.12864635325968266 0.0
12 0.09574574552890328 0.12782676838752297 0.0014435615804460318 0.1541142048728135 0.1356011363160279 0.09689169697877434 0.13020934485312965 0.13303567789908913 0.12513186358329323 0.0
13 0.09378432668745518 0.13005154766142368 0.0 0.15606051124632359 0.13668076135218143 0.09116002358496189 0.13167952932417393 0.13467025198042393 0.12591304816305637 0.0
14 0.12582988385111094 0.127112933434546 0.0 0.15288218203932047 0.13290634099394083 0.08021716866642237 0.1278981352224946 0.13084367755800486 0.12230967823415995 0.0
15 0.1415890286055704 0.12966523862754306 0.0 0.15504640139018497 0.13454353607570133 0.0510002801505228 0.13041095233832797 0.1331465969172617 0.12444859541331728 0.0001493704815705618
16 0.12955013406462967 0.1368125502485782 0.0 0.16145129245705903 0.1405286614317447 0.020662630209699273 0.1365727607626468 0.1395486865658313 0.13069210690446198 0.004181177355349064
17 0.11665935804032618 0.13860325504922205 0.0 0.1626226751961642 0.14119668294572169 0.02853053611599737 0.13746502985143 0.14066439856671625 0.13117060054921442 0.003087463685207897
18 0.07560178914314343 0.14739631393199995 0.0 0.17126995601898268 0.14928239860778883 0.012792488534210457 0.14580817797428205 0.14907709040886 0.13951868095642164 0.009253104424311055
19 0.06647755278714208 0.15094103737242728 0.0012683800628615753 0.1746836535490325 0.15200299842722922 0.0 0.14899469240077048 0.15221796257861167 0.14244990868933707 0.010963814132588193
20 0.06884929607622325 0.15130903641693294 0.0 0.17483764211647213 0.15176192740909755 0.0 0.14918900351040065 0.15222931723110378 0.14229200105182827 0.009531776187941432
21 0.07275079563260078 0.15123344585299492 0.0 0.1744781695306301 0.1512392871081829 0.0 0.14906717464327812 0.1516907475888729 0.1415855847299099 0.00795479491353035
22 0.08284281473606825 0.15003885608166456 0.0 0.1731967506930232 0.14938423316925764 0.0014590718783438206 0.14779964368790388 0.14993574004620314 0.14010229986160994 0.0052405898459255695
23 0.07969698175374006 0.15043122186842894 0.0 0.173974192287359 0.14961568131628963 0.0022848016168508264 0.14855935290041897 0.15039601042452788 0.14033242180529568 0.004709336027089093
24 0.061008188320556656 0.1535872513486538 0.0018404826987534761 0.1768852913810406 0.15211479310528375 0.0 0.15182878021732904 0.15324519519344904 0.14293450061813928 0.006555517116794363
25 0.05828485772427586 0.1544805033546355 0.0011208699498739508 0.17770527437743214 0.15262796119269398 0.0 0.1524295224290755 0.15366587177332905 0.14342869952734974 0.006256439671334294
26 0.062036052708410554 0.15401258355834418 0.0 0.1767399240181678 0.1515493173048728 0.004420645897173219 0.1515609849140876 0.15288286692359382 0.14251547342994147 0.004282151245408588
27 0.060767371149268 0.15525723987957463 0.0 0.17781306797405705 0.1521406173123978 0.0 0.15258647495647892 0.15370099240681157 0.1433888673200272 0.0043453690013848245
28 0.04702506832674974 0.1560382942099952 0.0 0.17857716478303903 0.15256984032587045 0.010533830745973522 0.15332604445413583 0.15414607025579447 0.14391634859041208 0.0038673383080297047
29 0.04047869528747267 0.15793636451578805 0.0 0.18015754233217904 0.15410934398985573 0.007041868391550249 0.15486162911272713 0.15558604906416604 0.14529149244642922 0.004537014859831995
30 0.048528448620345443 0.1581307732849382 0.0 0.18017663893988356 0.1539704137830995 0.0 0.15489403245737776 0.15558848617365584 0.14518607495119795 0.0035251317895017564
31 0.056843607324279025 0.156673020321048 0.0 0.17837396879783937 0.15185085554710695 0.005501730005360313 0.15307583530536958 0.15373272319427797 0.14313187320820162 0.0008163862965173193
32 0.07563456892967224 0.15510136634111404 0.0 0.1764160618185997 0.14938915520906448 0.0 0.15102679282426834 0.15151342004537582 0.14091863483190536 0.0
33 0.077997587621212 0.15342063456773758 0.0 0.1748385801911354 0.1472536101937294 0.008667655289173126 0.1493404284119606 0.14936692267656326 0.13911458104848862 0.0
34 0.06487098583966144 0.15666365126162418 0.0 0.17826742926627048 0.15035970011740574 0.0 0.15281509855776676 0.152282635364827 0.14236084619551548 0.0023796533969289158
35 0.06633086482179351 0.15654406676185317 0.0 0.1784004194487352 0.15008675286662765 0.0 0.15298498401534744 0.15208759138477035 0.14220496246707626 0.0013603582337964326
36 0.06527439880301245 0.15672955292393453 0.0 0.17858606952358969 0.15002890306641348 0.001920189504744485 0.15309411662747152 0.1522343494289089 0.14213242012192495 0.0
37 0.061035927836201154 0.15798708841612097 0.0 0.17973889455606695 0.1509541873674607 0.0 0.15418891653825995 0.15301008567621466 0.142983973477385 0.00010092613229062408
38 0.07031183131039143 0.15579466708004475 0.0 0.17737467773258686 0.14845478720963 0.005114259198307991 0.15181037969887257 0.15058988519012928 0.14054951258003712 0.0
39 0.054809503413707716 0.1589931474700279 0.0 0.18059390053895186 0.1513981299176521 0.0 0.15505269930508803 0.15335681305077742 0.14340295658257673 0.0023928497212182265
40 0.04411999543663114 0.1598400588845834 0.0 0.18151937087532133 0.15209050138946623 0.008376875310204923 0.15587857028003782 0.15424999257083982 0.14392463525291532 0.0
41 0.034786345069733215 0.162474086140719 0.0 0.18428320214661653 0.1544690631380945 0.002218690478912322 0.15857326016339357 0.15680602714928682 0.14638932571324403 0.0
42 0.028683912936685374 0.16387294325613766 0.0 0.18574242386603146 0.1556510338523367 0.0 0.1598772266843298 0.15796473715090542 0.14756623003268032 0.0006414922208932694
43 0.025281146226916462 0.16399557708064094 0.0 0.18594670115271583 0.15558937011519447 0.003690789977554232 0.1600780469016172 0.15785355685511604 0.14756481169024482 0.0
44 0.02255679048539605 0.16512700855673756 0.0 0.18717147350253072 0.15636201143206563 0.0 0.16109493315161671 0.1588066363328835 0.1484853768342873 0.00039576970448251814
45 0.023440232733264565 0.16450979770161211 0.0 0.186499202856794 0.15542923868633807 0.004423331702128053 0.16026584268547595 0.15791381360031664 0.1475185400340706 0.0
46 0.017368307569995522 0.16505186655558646 0.0 0.18707679607905447 0.1558201650623232 0.0075940939132124186 0.16074714460410178 0.1584291944745928 0.14791243174113333 0.0
47 0.015387812978588045 0.16464995627757162 0.0 0.1866560954367742 0.15516250615473837 0.012767824693582952 0.16024685685988516 0.15778515522833914 0.14734379237052053 0.0
48 0.012491342495195568 0.16527116287034005 0.0 0.18725812423508614 0.1555303483037278 0.012488681706599891 0.1609007566003129 0.15822602796833962 0.14783355582039803 0.0
49 0.008085218258202076 0.16610396280884743 0.0 0.1882442571222782 0.15622367337346077 0.01217361818999052 0.16163024678826332 0.15900686755776405 0.14853215590119362 0.0
50 0.007662640186026692 0.1662933335173875 0.0 0.18844687496311963 0.15625659679062665 0.01189615880139172 0.16175791178829968 0.15915458952076733 0.1485318944323808 0.0
51 0.001631700033613015 0.1678658375822124 0.0 0.18996923662052723 0.15770732856617542 0.00893182273284765 0.16328815615997883 0.16066917277203174 0.1499367455326137 0.0
52 0.001986135612241924 0.16788803215604275 0.0 0.1901129501638934 0.15778020198922604 0.008101194980554283 0.16345057066064328 0.16069558437447995 0.14998533006291837 0.0
53 0.0020664712064899504 0.16797429515281692 0.0 0.19009517325321212 0.15760232700267807 0.008333261182997376 0.16353859199443832 0.16052620304981247 0.14986367715755478 0.0
54 0.0033724019303917885 0.16775511857122183 0.0 0.1899342304095626 0.15720858331769705 0.008603488095104694 0.16331034060567617 0.16023654397577047 0.1495792930945754 0.0
55 0.0023170330678112805 0.1682606593822129 0.0 0.190398748323787 0.15752729336963966 0.007166449737269431 0.1637690321658738 0.160586457059253 0.1499743268941529 0.0
56 0.0 0.16892671950959737 0.0 0.19124654301309163 0.15806900330686147 0.0055161793051021445 0.16447607048654134 0.16123077639245564 0.1505347079863506 0.0
57 0.0 0.16913435721237746 0.0 0.19138307237465468 0.15819623434383956 0.0045152536726423675 0.16467269623119918 0.16141470634777633 0.15068367981751052 0.0
58 0.0 0.16921943319695337 0.0 0.19153344524758203 0.15825594855206354 0.003976872989109584 0.16483059419052942 0.16149757696049555 0.15068612886326654 0.0
59 0.0 0.16957646628309575 0.0 0.19195358475138036 0.1582826824991831 0.0024174439853855544 0.1651323886721262 0.16174554844786015 0.15089188536096898 0.0
60 0.0 0.16978664433450574 0.0 0.1921166453310954 0.15835879480333204 0.0016450145547943459 0.16534076368303174 0.16174871956796522 0.1510034177252757 0.0
61 0.0 0.1698138797988317 0.0 0.19222260363000845 0.1583298230876348 0.0012901367486587592 0.1655176813115499 0.1617979491462133 0.15102792627710318 0.0
62 0.0 0.1698703888437844 0.0 0.1923038933060265 0.15831468734956747 0.000997603904189808 0.16570944819665914 0.16183046732164388 0.15097351107812887 0.0
63 0.0 0.16992649505846202 0.0 0.19236829946748912 0.15833699773065746 0.0008782851509749889 0.16566042671911418 0.16184219787828624 0.15098729799501598 0.0
64 0.0 0.1699758820052791 0.0 0.1924816421981502 0.15842508299309496 0.00040449064025389306 0.16576383037525896 0.16196804268318896 0.15098102910477404 0.0
65 0.0 0.17000456899404526 0.0 0.19252591580152512 0.15852827578783035 0.0 0.16593100875616074 0.16205521672964096 0.15095501393079758 0.0
66 0.0 0.17005339016517004 0.0 0.19253462304671606 0.1584556077917417 0.0 0.16597132136424383 0.1620312755306562 0.15095378210147223 0.0
67 0.0 0.17006054768959683 0.0 0.1925903583566348 0.15841971586147946 0.0 0.16601304958264035 0.16201108942429227 0.1509052390853564 0.0
68 0.0 0.17008321980635327 0.0 0.1926160256067912 0.15836892525355023 0.0 0.16596178213755292 0.16204072038332623 0.15092932681242627 0.0
69 0.0 0.1700708493590355 0.0 0.1926063522696495 0.15835785120725632 0.0 0.16599369794130325 0.16204721480607986 0.15092403441667557 0.0
70 0.0 0.17008293171723685 0.0 0.19266692300637564 0.1582589497168859 0.0 0.16601756711800894 0.1621145953734716 0.15085903306802115 0.0
71 0.0 0.1701446349422137 0.0 0.1926952178279559 0.15825264404217404 0.0 0.16608497748772305 0.16205181429783505 0.15077071140209836 0.0
72 0.0 0.1701771840453148 0.0 0.19272900372743607 0.15822476893663406 0.0 0.1661359742283821 0.16203121095895767 0.1507018581032753 0.0
73 0.0 0.1701589822769165 0.0 0.19272282719612122 0.15818355977535248 0.0 0.1661878228187561 0.16205523908138275 0.15069156885147095 0.0
74 0.0 0.1701175644993782 0.0 0.19272156804800034 0.15819140523672104 0.0 0.166255883872509 0.1621076837182045 0.15060589462518692 0.0
75 2.839780479137386e-05 0.1701879532525449 0.0 0.19266772582029393 0.15815307511781743 0.0 0.16628283574079564 0.16207528426145604 0.15060472800230076 0.0
76 0.0 0.17016169677178067 0.0 0.19271368036667508 0.15810463080803555 0.0 0.16640956948200863 0.1620456452171008 0.15056477735439938 0.0
77 0.0 0.17019504060347876 0.0 0.19272726525863013 0.15806898226340613 0.0 0.16643070926268896 0.162043867011865 0.1505341355999311 0.0
78 0.0 0.17020183801651 0.0 0.19275644421577454 0.15805664658546448 0.0 0.16643983125686646 0.16201026737689972 0.1505349725484848 0.0
79 0.0 0.1702318588892619 0.0 0.19274216393629712 0.15805504719416302 0.0 0.16646374265352887 0.16202815870443982 0.15047902862230939 0.0
80 0.0 0.17027411113182706 0.0 0.1926881844798724 0.15799199293057126 0.0 0.1665280933181445 0.16207674394051236 0.15044087419907254 0.0
81 0.0 0.17030000934998196 0.0 0.19268353531757992 0.1579531158010165 0.0 0.1665969068805377 0.1620672071973483 0.15039922545353573 0.0
82 0.0 0.170297476152579 0.0 0.19271077464024228 0.1578788037101428 0.0 0.1666373486320178 0.16208280871311825 0.1503927881519 0.0
83 0.0 0.170224167406559 0.0 0.19269809871912003 0.15788423269987106 0.0 0.1666887328028679 0.16212398558855057 0.15038078278303146 0.0
84 0.0 0.17023914804061255 0.0 0.19268260647853216 0.15784848978122076 0.0 0.16672308494647345 0.16214066495498022 0.1503660057981809 0.0
85 0.0 0.17032441993554434 0.0 0.19271065791447958 0.1576999326546987 0.0 0.1667883892854055 0.16211784382661185 0.1503587563832601 0.0
86 0.0 0.17034239073594412 0.0 0.1927142192920049 0.15765934189160666 0.0 0.16694137950738272 0.16207474966843924 0.1502679189046224 0.0
87 0.0 0.17031973600387573 0.0 0.19272108376026154 0.15768899023532867 0.0 0.16703027486801147 0.16201016306877136 0.15022975206375122 0.0
88 0.0 0.1703616976737976 0.0 0.19266074895858765 0.157723531126976 0.0 0.16708561778068542 0.16193482279777527 0.15023358166217804 0.0
89 0.0 0.17042161027590436 0.0 0.19265990952650708 0.15770555535952252 0.0 0.16705420116583508 0.16192702452341717 0.1502316991488139 0.0
90 0.0 0.1704620992143949 0.0 0.1926173989971479 0.1576331083973249 0.0 0.167104405661424 0.16193587829669318 0.1502471094330152 0.0
91 0.0 0.1704765111207962 0.0 0.1925581395626068 0.15761032700538635 0.0 0.16722403466701508 0.16191790997982025 0.1502130776643753 0.0
92 0.0 0.17051828900973004 0.0 0.19255390266577405 0.15759793917338055 0.0 0.16731169323126477 0.16186625758806866 0.15015191833178204 0.0
93 0.0 0.17053737988074621 0.0 0.1925301526983579 0.15758666147788367 0.0 0.16739865889151892 0.16181818892558417 0.15012895812590918 0.0
94 0.0 0.1705793266495069 0.0 0.19253787149985632 0.15757432331641516 0.0 0.16741911818583807 0.16180281092723212 0.1500865494211515 0.0
95 0.0 0.1705567588408788 0.0 0.1925316055615743 0.1575701286395391 0.0 0.1674338032801946 0.1618355264266332 0.15007217725118002 0.0
96 0.0 0.17053892215092978 0.0 0.19252929588158926 0.15753679474194845 0.0 0.16745840509732565 0.16188766558965048 0.15004891653855643 0.0
97 0.0 0.17053792874018353 0.0 0.1925169775883357 0.15752937893072766 0.0 0.16748849550882977 0.16192735234896344 0.14999986688296002 0.0
98 0.0 0.17055600633223852 0.0 0.19252182294925055 0.15755139042933783 0.0 0.1674442415436109 0.16195052613814673 0.14997601260741553 0.0
99 0.0 0.17054852346579236 0.0 0.19252408544222516 0.15756137172381085 0.0 0.16742728153864544 0.1619955102602641 0.1499432275692622 0.0
100 0.0 0.17055236796538037 0.0 0.19251036147276562 0.1575612674156825 0.0 0.16743845740954083 0.16202353934446972 0.14991400639216107 0.0
101 0.0 0.1705411970615387 0.0 0.1924912929534912 0.15759536623954773 0.0 0.16742417216300964 0.16205506026744843 0.1498929113149643 0.0
102 0.0 0.17052698880434036 0.0 0.1924915686249733 0.1575881615281105 0.0 0.1674240157008171 0.1620679423213005 0.14990132302045822 0.0
103 0.0 0.17053842296202978 0.0 0.19247191896041235 0.15761455645163855 0.0 0.16746353854735693 0.16202944268782934 0.1498821203907331 0.0
104 0.0 0.17056520034869513 0.0 0.19243997087081274 0.15760247160991034 0.0 0.16746255507071814 0.162045327325662 0.14988447477420172 0.0
105 0.0 0.1705778886874517 0.0 0.19243658085664114 0.15758277972539267 0.0 0.16745678087075552 0.16208567221959433 0.1498602976401647 0.0
106 0.0 0.17060310641924542 0.0 0.19243840376536053 0.15760983030001324 0.0 0.16749438146750134 0.16203906635443371 0.14981521169344586 0.0
107 0.0 0.17060002436240515 0.0 0.19239130367835364 0.15761835624774298 0.0 0.1675403689344724 0.16206063081820807 0.1497893159588178 0.0
108 0.0 0.17061901837587357 0.0 0.19236571341753006 0.15764007717370987 0.0 0.1675863042473793 0.1620282456278801 0.1497606411576271 0.0
109 0.0 0.17066765576601028 0.0 0.1923575922846794 0.15763137489557266 0.0 0.16757819801568985 0.1620100811123848 0.149755097925663 0.0
110 0.0 0.1706357647975286 0.0 0.19238016506036124 0.15763251980145773 0.0 0.16763249536355337 0.1619791736205419 0.14973988135655722 0.0
111 0.0 0.17068067689736685 0.0 0.19234315057595572 0.1576238473256429 0.0 0.16764943798383078 0.1619527836640676 0.1497501035531362 0.0
112 0.0 0.1706661656498909 0.0 0.19232793897390366 0.15766168385744095 0.0 0.1676519587635994 0.16193587332963943 0.14975637942552567 0.0
113 0.0 0.17070850729942322 0.0 0.19231055676937103 0.15750283002853394 0.0 0.1678137332201004 0.16189636290073395 0.14976800978183746 0.0
114 0.0 0.1707075635592143 0.0 0.19231828550497693 0.15747808913389844 0.0 0.16787313918272656 0.16190024713675183 0.14972267548243207 0.0
115 0.0 0.17073582857847214 0.0 0.1922968253493309 0.15746241062879562 0.0 0.16788702458143234 0.1618889644742012 0.1497289463877678 0.0
116 0.0 0.17069642742474875 0.0 0.19226481517155966 0.1575003316005071 0.0 0.1678901066382726 0.16192836066087088 0.14971995850404105 0.0
117 0.0 0.17066416641076407 0.0 0.19223969181378683 0.15754646559556326 0.0 0.16796628137429556 0.16188847025235495 0.14969492455323538 0.0
118 0.0 0.1706753745675087 0.0 0.19223106652498245 0.15750839561223984 0.0 0.1679997220635414 0.1618620976805687 0.1497233435511589 0.0
119 0.0 0.1706904967625936 0.0 0.19222753246625265 0.1574749251206716 0.0 0.16801491876443228 0.1618813474973043 0.14971077938874564 0.0
120 0.0 0.17068426807721457 0.0 0.19223364194234213 0.1574771006902059 0.0 0.16801529129346213 0.16188653310139975 0.14970316489537558 0.0
121 0.0 0.1706555113196373 0.0 0.1922360137104988 0.15745403617620468 0.0 0.1680137738585472 0.16195034235715866 0.14969032257795334 0.0
122 0.0 0.17066776504119238 0.0 0.1921847735842069 0.1574705665310224 0.0 0.16802686204512915 0.1619386946161588 0.1497113381822904 0.0
123 0.0 0.17072031646966934 0.0 0.19214681535959244 0.157468743622303 0.0 0.1680237278342247 0.16193171590566635 0.14970868080854416 0.0
124 0.0 0.17070447901884717 0.0 0.19216009477774304 0.15747756759325665 0.0 0.16803197065989178 0.16195106009642285 0.14967482785383862 0.0
125 0.0 0.1707091306646665 0.0 0.19216097642978033 0.15747000028689703 0.0 0.1680490200718244 0.1619547133644422 0.1496561591823896 0.0
126 0.0 0.17072143405675888 0.0 0.19210176914930344 0.1574682667851448 0.0 0.16806843131780624 0.16198664158582687 0.14965345710515976 0.0
127 0.0 0.170738086104393 0.0 0.19206596910953522 0.15745075047016144 0.0 0.16809944808483124 0.16199862957000732 0.14964711666107178 0.0
128 0.0 0.17075848082701367 0.0 0.19207094113032025 0.1574413726727168 0.0 0.16806554297606152 0.1620187858740489 0.149644876519839 0.0
129 0.0 0.17076179881890616 0.0 0.19205391903718314 0.15743282934029898 0.0 0.16807526846726736 0.16203807791074118 0.14963810642560324 0.0
130 0.0 0.1707436442375183 0.0 0.19203393161296844 0.15746626257896423 0.0 0.16806069016456604 0.16205774247646332 0.14963772892951965 0.0
131 0.0 0.170763298869133 0.0 0.19203709065914154 0.15743499994277954 0.0 0.16808581352233887 0.16205424070358276 0.1496245563030243 0.0
132 0.0 0.1707754706343015 0.0 0.19202813257773718 0.15741856147845587 0.0 0.16808660080035528 0.16207281996806464 0.14961841454108557 0.0
133 0.0 0.17079030225674313 0.0 0.19199627886215848 0.15739940355221432 0.0 0.16811882207791012 0.1621030146876971 0.14959217856327695 0.0
134 0.0 0.1708242123325666 0.0 0.19197563578685126 0.1573954944809278 0.0 0.16813292851050696 0.16211025168498358 0.14956147720416388 0.0
135 0.0 0.1708192030588786 0.0 0.19195466736952466 0.15741146604220074 0.0 0.16817546884218854 0.16210214296976727 0.1495370517174403 0.0
136 0.0 0.17083126058181128 0.0 0.1919290100534757 0.15741371860106787 0.0 0.16813142349322638 0.16211685289939246 0.14957773437102637 0.0
137 0.0 0.1708482727408409 0.0 0.191922165453434 0.15743070095777512 0.0 0.16811873763799667 0.16210369020700455 0.14957643300294876 0.0
138 0.0 0.17086989929278693 0.0 0.19194906701644263 0.15743143608172736 0.0 0.16809750845034918 0.1620557283361753 0.14959636082251868 0.0
139 0.0 0.17087972660859427 0.0 0.19195393224557242 0.15746342142422995 0.0 0.16809854408105215 0.16200115283330283 0.14960322280724844 0.0
140 0.0 0.17086361596981686 0.0 0.19192496190468472 0.15746200333038968 0.0 0.16813086221615475 0.16204531739155453 0.14957323918739956 0.0
141 0.0 0.17086299260457358 0.0 0.19191653033097586 0.1574690838654836 0.0 0.16810028751691183 0.16208617885907492 0.14956492682298025 0.0
142 0.0 0.17087412625551224 0.0 0.1919105425477028 0.157483272254467 0.0 0.1681191548705101 0.16206323355436325 0.1495496705174446 0.0
143 0.0 0.1709036578734716 0.0 0.19189861913522085 0.157509317000707 0.0 0.16810143490632376 0.16203529139359793 0.14955167969067892 0.0
144 0.0 0.17094895988702774 0.0 0.1918904259800911 0.1575101688504219 0.0 0.1681007668375969 0.16199899464845657 0.1495506837964058 0.0
145 0.0 0.1709388668338458 0.0 0.19186343501011532 0.1575302357474963 0.0 0.16813262055317563 0.16200049469868344 0.14953434715668362 0.0
146 0.0 0.1709567705790202 0.0 0.1918455461661021 0.15752157072226208 0.0 0.16812966267267865 0.16201497117678326 0.1495314786831538 0.0
147 0.0 0.1709812581539154 0.0 0.19181780517101288 0.15751753747463226 0.0 0.1681353896856308 0.16201873123645782 0.14952927827835083 0.0
148 0.0 0.17100751648346585 0.0 0.1917731339732806 0.15749594817558926 0.0 0.16816574583450955 0.16199809561173123 0.1495595599214236 0.0
149 0.0 0.17103241384029388 0.0 0.19176533818244934 0.1574711799621582 0.0 0.16815924644470215 0.16200457513332367 0.14956724643707275 0.0
150 0.0 0.17104146877924603 0.0 0.19176791111628216 0.15744725863138836 0.0 0.1681857208410899 0.16200144092241925 0.1495561997095744 0.0
151 0.0 0.1710623527566592 0.0 0.19176598141590756 0.15748079369465512 0.0 0.1682050998012225 0.16192229340473813 0.1495634789268176 0.0
152 0.0 0.17108206699291867 0.0 0.19172187397877377 0.1574844891826312 0.0 0.16823797176281613 0.161912905673186 0.14956069240967435 0.0
153 0.0 0.17109539111455283 0.0 0.19168578584988913 0.15750141938527426 0.0 0.168265571196874 0.16189547379811606 0.1495563586552938 0.0
154 0.0 0.17108157773812613 0.0 0.1916885127623876 0.15750208993752798 0.0 0.16827542086442313 0.16189796229203543 0.14955443640549979 0.0
155 0.0 0.17107244829336804 0.0 0.19168123106161755 0.15753496686617535 0.0 0.16825900475184125 0.16191139320532483 0.1495409558216731 0.0
156 0.0 0.17106680075327557 0.0 0.19167802731196087 0.15752769509951275 0.0 0.16827916602293652 0.16191189984480542 0.14953641096750897 0.0
157 0.0 0.1710573136806488 0.0 0.1916683167219162 0.15755827724933624 0.0 0.16826242208480835 0.16192439198493958 0.14952927827835083 0.0
158 0.0 0.1710452015201251 0.0 0.19165845463673276 0.15757180998722714 0.0 0.16825807342926663 0.161948728064696 0.14951773236195248 0.0
159 0.0 0.17106365164120993 0.0 0.19161679347356161 0.15758161743481955 0.0 0.16826442380746207 0.1619677742322286 0.1495057394107183 0.0
160 0.0 0.17109129577875137 0.0 0.19158893078565598 0.1575886830687523 0.0 0.1682637259364128 0.16197364777326584 0.1494937166571617 0.0
161 0.0 0.17109627276659012 0.0 0.19158997386693954 0.15755654126405716 0.0 0.16828686743974686 0.16198349744081497 0.14948684722185135 0.0
162 0.0 0.17107798159122467 0.0 0.19156844913959503 0.15754926204681396 0.0 0.16830849647521973 0.1620117872953415 0.14948402345180511 0.0
163 0.0 0.1710631549358368 0.0 0.19155216217041016 0.15757977962493896 0.0 0.16831731796264648 0.16200986504554749 0.14947772026062012 0.0
164 0.0 0.17106711864471436 0.0 0.19152849912643433 0.15758880972862244 0.0 0.16832314431667328 0.16201548278331757 0.14947694540023804 0.0
165 0.0 0.1710804377992948 0.0 0.19151635219653448 0.15756033112605414 0.0 0.16832725455363592 0.162023497124513 0.1494921271999677 0.0
166 0.0 0.17109813789526623 0.0 0.19149443010489148 0.15753668049971264 0.0 0.16834853092829388 0.16204897562662762 0.14947324494520825 0.0
167 0.0 0.1711224913597107 0.0 0.1914805769920349 0.15751294791698456 0.0 0.16834726929664612 0.1620756834745407 0.149461030960083 0.0
168 0.0 0.17112640539805096 0.0 0.1914745221535365 0.15750610331694287 0.0 0.16836818555990857 0.16207733253637951 0.1494474510351817 0.0
169 0.0 0.17112853626410168 0.0 0.19145835439364117 0.15749141077200574 0.0 0.16839216152826947 0.16209133962790173 0.14943819741408032 0.0
170 0.0 0.17114083965619406 0.0 0.1914315124352773 0.15749811132748923 0.0 0.1684048374493917 0.16210061808427176 0.149424081047376 0.0
171 0.0 0.17115539809068045 0.0 0.19142978390057883 0.15746976931889853 0.0 0.16842122872670492 0.16211317976315817 0.14941064019997916 0.0
172 0.0 0.17119942605495453 0.0 0.1914297491312027 0.15745216608047485 0.0 0.16843019425868988 0.1620868295431137 0.14940163493156433 0.0
173 0.0 0.17121181388696036 0.0 0.19142358501752219 0.15740982194741568 0.0 0.16845971842606863 0.16208760937054953 0.14940745135148367 0.0
174 0.0 0.17119990537563962 0.0 0.19144338617722195 0.15742792437473935 0.0 0.1684356952706973 0.162094088892142 0.1493989999095599 0.0
175 0.0 0.1711889406045278 0.0 0.1914373685916265 0.15743263562520346 0.0 0.1684595843156179 0.16209842761357626 0.14938304324944815 0.0
176 0.0 0.1711915284395218 0.0 0.19143807888031006 0.1574365645647049 0.0 0.16846343874931335 0.16210073232650757 0.14936965703964233 0.0
177 0.0 0.171190378566583 0.0 0.1914416973789533 0.15742666771014532 0.0 0.16847467174132666 0.16211399187644324 0.14935259272654852 0.0
178 0.0 0.1711767092347145 0.0 0.19143573194742203 0.1574322059750557 0.0 0.1684601828455925 0.16214702278375626 0.14934814721345901 0.0
179 0.0 0.17118361095587414 0.0 0.19142950574556988 0.1574282894531886 0.0 0.16844568649927777 0.1621454159418742 0.1493674914042155 0.0
180 0.0 0.17118408779303235 0.0 0.1914108494917552 0.1574578235546748 0.0 0.16844152907530469 0.1621468911568324 0.1493588189284007 0.0
181 0.0 0.17119527359803519 0.0 0.19139105578263602 0.15744185944398245 0.0 0.16844711204369864 0.1621601035197576 0.14936459561189017 0.0
182 0.0 0.17118288079897565 0.0 0.19137800733248395 0.15743179122606915 0.0 0.16847654680411023 0.16217658917109173 0.1493541846672694 0.0
183 0.0 0.17119554678599042 0.0 0.1913592318693797 0.15745022396246594 0.0 0.1684707949558894 0.1621556083361308 0.14936859409014386 0.0
184 0.0 0.17122036715348563 0.0 0.19133590658505759 0.1574318160613378 0.0 0.16846725841363272 0.16217276950677237 0.14937188227971396 0.0
185 0.0 0.17123273015022278 0.0 0.19131700694561005 0.15742942690849304 0.0 0.16848334670066833 0.16216713190078735 0.14937035739421844 0.0
186 0.0 0.17121736456950506 0.0 0.19132171322902045 0.1574458753069242 0.0 0.16848678638537726 0.1621659075220426 0.1493623529871305 0.0
187 0.0 0.17122090111176175 0.0 0.1913151616851489 0.15747173378864926 0.0 0.16847388694683713 0.1621744806567828 0.14934383581082028 0.0
188 0.0 0.17123259355624518 0.0 0.19131174435218176 0.1574685995777448 0.0 0.16847347964843115 0.16217469920714697 0.14933888365825018 0.0
189 0.0 0.17124393085638684 0.0 0.19132010142008465 0.15744906167189282 0.0 0.16847599546114606 0.16217609743277234 0.1493348131577174 0.0
190 0.0 0.1712361996372541 0.0 0.19132841875155768 0.1574485128124555 0.0 0.1684765194853147 0.16217772414286932 0.14933262517054877 0.0
191 0.0 0.1712549204627673 0.0 0.1913260544339816 0.15742218742767972 0.0 0.16847501943508786 0.16220151136318844 0.1493203068772952 0.0
192 0.0 0.17127110809087753 0.0 0.19130686670541763 0.15742389112710953 0.0 0.1684580072760582 0.16221121698617935 0.14932890981435776 0.0
193 0.0 0.171292282640934 0.0 0.19127855449914932 0.15742453187704086 0.0 0.16845742613077164 0.1622113659977913 0.1493358388543129 0.0
194 0.0 0.17128013571103415 0.0 0.1912598510583242 0.15740983684857687 0.0 0.16848823924859366 0.16222279270490012 0.14933914442857107 0.0
195 0.0 0.17128626008828482 0.0 0.19124621649583182 0.15741226573785147 0.0 0.1684934546550115 0.16221972306569418 0.14934207995732626 0.0
196 0.0 0.17128554483254751 0.0 0.19123784204324087 0.15743753810723624 0.0 0.1684775104125341 0.1622189631064733 0.14934260149796805 0.0
197 0.0 0.17127623160680136 0.0 0.19122867782910666 0.1574408014615377 0.0 0.16848443945248923 0.16224138935407004 0.14932846029599509 0.0
198 0.0 0.1712759037812551 0.0 0.19122818609078726 0.15743051966031393 0.0 0.16849215825398764 0.1622414489587148 0.1493317832549413 0.0
199 0.0 0.17126650859912237 0.0 0.19122309734423956 0.1574417625864347 0.0 0.16849070539077124 0.1622572069366773 0.14932071914275488 0.0
200 0.0 0.1712468167146047 0.0 0.1912203331788381 0.1574460764726003 0.0 0.1684803863366445 0.16227500637372336 0.14933138092358908 0.0


==> tikz_data/weights/flip_labels_wide.dat <==
epoch c0_benign c1_flip_labels c2_benign c3_flip_labels c4_benign c5_benign c6_flip_labels c7_flip_labels c8_benign c9_benign
1 0.10030302852392198 0.10428096801042558 0.09828894287347795 0.09485892653465272 0.10242742747068406 0.09803514629602433 0.10526834875345231 0.09732575416564943 0.09959291368722917 0.09961854368448259
2 0.11108004881276026 0.1180847270621194 0.10571697188748255 0.0 0.11438609494103327 0.10825389458073512 0.11888621581925288 0.10410992635620966 0.10917742384804621 0.11030469669236079
3 0.1112017474240727 0.1158132842845387 0.10651723212665982 0.0 0.11628320730394788 0.11350633121199079 0.11626255429453321 0.09931220031446882 0.11053095675177045 0.1105724862880177
4 0.12206888757646084 0.1287600677460432 0.11959651671350002 0.0 0.12970922701060772 0.12724976055324078 0.12639437429606915 0.0 0.12427677027881145 0.12194439582526684
5 0.12184641137719154 0.12624739482998848 0.12106064334511757 0.0 0.1310863383114338 0.12822339311242104 0.12262475863099098 0.0 0.12664196267724037 0.12226909771561623
6 0.12139850109815598 0.12470824271440506 0.1215362623333931 0.0 0.13192496448755264 0.12860221415758133 0.12102056294679642 0.0 0.1284719780087471 0.12233727425336838
7 0.13816365812505996 0.14081140075411117 0.1387271753379277 0.0 0.1497149488755635 0.1458946934768132 0.0 0.0 0.14712931428636825 0.13955880914415633
8 0.13830058915274485 0.136245391198567 0.13892283184187754 0.0 0.15052450341837748 0.14650610727923258 0.0 0.0 0.14918691558497293 0.1403136615242277
9 0.16048353165388107 0.0 0.16110064834356308 0.0 0.17322612553834915 0.16903523355722427 0.0 0.0 0.17297428101301193 0.1631801798939705
10 0.1600087732076645 0.0 0.1603546291589737 0.0 0.1729327142238617 0.169036865234375 0.0 0.0 0.17416761815547943 0.1634994000196457
11 0.15961906562248868 0.0 0.15965153525273007 0.0 0.17269160101811093 0.16911198447148007 0.0 0.0 0.17505783090988797 0.1638679827253024
12 0.15930792937676114 0.0 0.1591694528857867 0.0 0.17244529972473782 0.16917568693558377 0.0 0.0 0.1758323485652606 0.16406928251187008
13 0.1589194064339002 0.0 0.15875830998023352 0.0 0.17229027797778448 0.16930758704741797 0.0 0.0 0.17652761687835059 0.1641968016823133
14 0.15856940299272537 0.0 0.15832523256540298 0.0 0.17209649831056595 0.16956917196512222 0.0 0.0 0.17707201093435287 0.1643676832318306
15 0.15827408184607825 0.0 0.15790447344382605 0.0 0.17186984171470007 0.16979419936736426 0.0 0.0 0.17756819476683935 0.16458920886119208
16 0.15798943489789963 0.0 0.15757956355810165 0.0 0.17167387157678604 0.16996652632951736 0.0 0.0 0.17798017710447311 0.1648104265332222
17 0.15768873939911526 0.0 0.15729950616757077 0.0 0.17148874948422116 0.1701655114690463 0.0 0.0 0.17833797882000607 0.16501951466004056
18 0.15747754275798798 0.0 0.1570189893245697 0.0 0.1712757796049118 0.17044846713542938 0.0 0.0 0.1785607784986496 0.16521844267845154
19 0.1571701318025589 0.0 0.15676598250865936 0.0 0.1711498349905014 0.1707068830728531 0.0 0.0 0.17878082394599915 0.1654263436794281
20 0.1568898359934489 0.0 0.15655278662840527 0.0 0.17094300190607709 0.17105514804522198 0.0 0.0 0.17899193863073987 0.165567288796107
21 0.15668770919243497 0.0 0.15639437983433407 0.0 0.17076508949200314 0.17138415823380154 0.0 0.0 0.1791020805637042 0.1656665826837222
22 0.15649616221586865 0.0 0.15629077951113385 0.0 0.1706135968367259 0.17168189088503522 0.0 0.0 0.1792175720135371 0.1656999985376994
23 0.15634136150280636 0.0 0.156150924662749 0.0 0.1703032876054446 0.17182564983765286 0.0 0.0 0.17944003889958066 0.16593873749176663
24 0.15620624522368115 0.0 0.15598955253760022 0.0 0.17015020052591961 0.17201512555281323 0.0 0.0 0.17964159945646924 0.16599727670351666
25 0.15604259073734283 0.0 0.15598858892917633 0.0 0.17002719640731812 0.17223168909549713 0.0 0.0 0.17987579107284546 0.16583414375782013
26 0.15592112888892493 0.0 0.1558388595779737 0.0 0.16994292785724005 0.17242893328269324 0.0 0.0 0.17994875957568487 0.16591939081748328
27 0.15570581456025442 0.0 0.15569700797398886 0.0 0.16984101136525473 0.17270258565743765 0.0 0.0 0.18001655240853628 0.1660370280345281
28 0.15556973963975906 0.0 0.1555223986506462 0.0 0.16971413046121597 0.17295395582914352 0.0 0.0 0.1801178976893425 0.16612187772989273
29 0.15535258998473486 0.0 0.15538799514373144 0.0 0.16958395888408026 0.17327008893092474 0.0 0.0 0.18024450292189917 0.16616086413462958
30 0.1551604469617208 0.0 0.15527612467606863 0.0 0.16947258015473685 0.17346914609273276 0.0 0.0 0.18032984932263693 0.1662918527921041
31 0.15498812248309454 0.0 0.155142975350221 0.0 0.16934790958960852 0.17372010399897894 0.0 0.0 0.18039421488841376 0.1664066736896833
32 0.15480608741442364 0.0 0.15506113568941754 0.0 0.16926045219103497 0.1739884565273921 0.0 0.0 0.18046850959459942 0.16641535858313244
33 0.15466122329235077 0.0 0.15496616065502167 0.0 0.1692228764295578 0.17415951192378998 0.0 0.0 0.18053358793258667 0.16645663976669312
34 0.15451892217000326 0.0 0.1549123873313268 0.0 0.16916035612424216 0.17422098418076834 0.0 0.0 0.1806612809499105 0.166526069243749
35 0.1543907125790914 0.0 0.15486774345239004 0.0 0.16897258659203848 0.1744078149398168 0.0 0.0 0.18074404199918112 0.1666171004374822
36 0.15423094481229782 0.0 0.15488047152757645 0.0 0.1689252331852913 0.17452659457921982 0.0 0.0 0.18069884926080704 0.1667379066348076
37 0.1540865922967593 0.0 0.15476882706085843 0.0 0.16879958162705105 0.1747337157527606 0.0 0.0 0.18079684923092526 0.16681443403164548
38 0.153913584848245 0.0 0.15471763660510382 0.0 0.16867618014415106 0.17492285122474036 0.0 0.0 0.180826706190904 0.16694304098685583
39 0.15382540225982666 0.0 0.15463189780712128 0.0 0.16855767369270325 0.17514154314994812 0.0 0.0 0.18083059787750244 0.16701288521289825
40 0.15362815062204999 0.0 0.15460374454657239 0.0 0.16847376028696698 0.1752866456906001 0.0 0.0 0.18089420596758526 0.1671134928862254
41 0.15344069649775824 0.0 0.1545266037185987 0.0 0.1683866207798322 0.17541989435752234 0.0 0.0 0.18110963453849158 0.167116550107797
42 0.15326942255099615 0.0 0.15444515397151312 0.0 0.16828435411055884 0.17560426642497381 0.0 0.0 0.18117657055457434 0.1672202323873838
43 0.1530524144570033 0.0 0.15435295800367993 0.0 0.1682864973942439 0.17571553091208142 0.0 0.0 0.18128159145514172 0.16731100777784985
44 0.15297737220923108 0.0 0.15427326659361523 0.0 0.16826968888441723 0.17581772307554883 0.0 0.0 0.18131082753340405 0.1673511217037837
45 0.15288591384887695 0.0 0.15421244502067566 0.0 0.16821947693824768 0.1758887618780136 0.0 0.0 0.18133045732975006 0.16746294498443604
46 0.15277603020270666 0.0 0.15410284449656805 0.0 0.16817322125037512 0.1760220800836881 0.0 0.0 0.1813430314262708 0.1675827925403913
47 0.15265819181998572 0.0 0.1540644442041715 0.0 0.1681594823797544 0.17612375070651373 0.0 0.0 0.18136320759852728 0.16763092329104742
48 0.1525442848602931 0.0 0.15408463279406232 0.0 0.16812914113203686 0.17621239523092908 0.0 0.0 0.18137666086355847 0.1676528851191203
49 0.15237076580524445 0.0 0.154067724943161 0.0 0.16813121736049652 0.1762632131576538 0.0 0.0 0.18132035434246063 0.16784672439098358
50 0.15218573560317358 0.0 0.15404547502597174 0.0 0.1681374286611875 0.17637780060370764 0.0 0.0 0.18131625403960547 0.16793730606635413
51 0.15205847223599753 0.0 0.15397418042023978 0.0 0.16804689665635428 0.17650563021500906 0.0 0.0 0.18136689563592276 0.16804792483647665
52 0.15193474541107815 0.0 0.15396130333344143 0.0 0.1679886008302371 0.17660656819740933 0.0 0.0 0.18133338044087094 0.16817540178696316
53 0.15185613185167313 0.0 0.15388783067464828 0.0 0.16801144927740097 0.17664942890405655 0.0 0.0 0.18134398013353348 0.1682511791586876
54 0.1517908275127411 0.0 0.15381546318531036 0.0 0.1679205298423767 0.17679092288017273 0.0 0.0 0.1813746690750122 0.1683075875043869
55 0.15170883387327194 0.0 0.1538175269961357 0.0 0.1678776666522026 0.17681091278791428 0.0 0.0 0.18137066811323166 0.1684143915772438
56 0.15162155280510586 0.0 0.15373575935761136 0.0 0.16787356386582059 0.17684921870628995 0.0 0.0 0.1813608134786288 0.16855909178654355
57 0.15151042491197586 0.0 0.15367109328508377 0.0 0.1677793636918068 0.1769431009888649 0.0 0.0 0.18140893429517746 0.16868708282709122
58 0.15138443311055502 0.0 0.15368022521336874 0.0 0.16782613595326742 0.17688718934853873 0.0 0.0 0.18148348232110342 0.16873853405316672
59 0.15132383008797964 0.0 0.15361159046490988 0.0 0.16781029601891836 0.17691062887509665 0.0 0.0 0.18152992924054465 0.16881372531255087
60 0.1512547905246417 0.0 0.153583529094855 0.0 0.16769086072842282 0.177061232427756 0.0 0.0 0.18156172583500546 0.16884786138931912
61 0.15114910403887433 0.0 0.1535568783680598 0.0 0.16767705480257672 0.17712239424387616 0.0 0.0 0.18159658710161847 0.16889798144499463
62 0.1510605017344157 0.0 0.15347802142302197 0.0 0.16768021384874982 0.1771782288948695 0.0 0.0 0.18165474633375805 0.16894828776518506
63 0.15099353094895682 0.0 0.15350410838921866 0.0 0.16764641304810843 0.17725137372811636 0.0 0.0 0.18162683149178824 0.16897774239381155
64 0.15091226994991302 0.0 0.15350684523582458 0.0 0.16764891147613525 0.17729002237319946 0.0 0.0 0.18162541091442108 0.1690165400505066
65 0.15079989035924277 0.0 0.15351304908593497 0.0 0.1675783892472585 0.17737462123235068 0.0 0.0 0.18166479965051016 0.16906925042470297
66 0.1507408320903778 0.0 0.1534280627965927 0.0 0.16759689152240753 0.17734982073307037 0.0 0.0 0.1817510724067688 0.16913332045078278
67 0.1507161060969035 0.0 0.15341624120871228 0.0 0.16757048169771832 0.17739085356394452 0.0 0.0 0.18179167310396832 0.16911464432875317
68 0.15060679862896603 0.0 0.15340639899174374 0.0 0.16758539030949277 0.17736357698837918 0.0 0.0 0.18180015931526822 0.16923767576615018
69 0.1505554591615995 0.0 0.1534119968612989 0.0 0.1676043396194776 0.17743038882811865 0.0 0.0 0.1817809467514356 0.16921686877806982
70 0.15044101576010388 0.0 0.1533556530872981 0.0 0.16760874787966412 0.17739028731981915 0.0 0.0 0.1818573276201884 0.16934696833292645
71 0.15042156726121902 0.0 0.15331127494573593 0.0 0.16757241636514664 0.17741382867097855 0.0 0.0 0.18186388164758682 0.16941703110933304
72 0.15033910423517227 0.0 0.15326423197984695 0.0 0.16759569197893143 0.17743252962827682 0.0 0.0 0.18187444657087326 0.16949399560689926
73 0.15024413665135702 0.0 0.15325291951497397 0.0 0.16761483748753866 0.17750527461369833 0.0 0.0 0.1818528970082601 0.16952993472417197
74 0.1501935695608457 0.0 0.15320117523272833 0.0 0.16759186734755835 0.17753191043933234 0.0 0.0 0.18190119912226996 0.16958027829726538
75 0.1501471797625224 0.0 0.15315129856268567 0.0 0.16761615375677746 0.17757021884123486 0.0 0.0 0.18189356724421185 0.16962158183256787
76 0.15010346720616025 0.0 0.15311895559231442 0.0 0.16760553667942685 0.1775691832105319 0.0 0.0 0.1819017107288043 0.16970114658276242
77 0.15001745770374936 0.0 0.15304623792568844 0.0 0.16759649167458218 0.17762722323338193 0.0 0.0 0.18192109713951748 0.16979149232308072
78 0.1499730497598648 0.0 0.15300175547599792 0.0 0.1676129400730133 0.17762060463428497 0.0 0.0 0.18195679783821106 0.16983485221862793
79 0.14995214591423672 0.0 0.15296022842327756 0.0 0.1675988907615344 0.17760302374760312 0.0 0.0 0.18203108261028927 0.16985462854305905
80 0.14983784904082617 0.0 0.15293273081382117 0.0 0.1676016872127851 0.1776598816116651 0.0 0.0 0.18204602350791296 0.16992182781298956
81 0.149815467496713 0.0 0.1529324029882749 0.0 0.16754533102114996 0.17774532486995062 0.0 0.0 0.18201319624980292 0.16994827737410864
82 0.14976616948843002 0.0 0.15291614085435867 0.0 0.16750764101743698 0.17781472951173782 0.0 0.0 0.18202438205480576 0.16997093707323074
83 0.14973251024882 0.0 0.15288714567820233 0.0 0.16748956839243573 0.17782619098822278 0.0 0.0 0.18202341596285504 0.17004116872946423
84 0.1497349614898364 0.0 0.15292245397965115 0.0 0.16745291898647946 0.1778556729356448 0.0 0.0 0.1819421077768008 0.1700918848315875
85 0.1497094084819158 0.0 0.15293841560681662 0.0 0.16742186745007834 0.17786828180154166 0.0 0.0 0.18194875617822012 0.17011327048142752
86 0.14966328938802084 0.0 0.15292227764924368 0.0 0.16743946572144827 0.17789112528165182 0.0 0.0 0.18193173905213675 0.1701521029074987
87 0.14963100105524063 0.0 0.152914859354496 0.0 0.16744885593652725 0.17789853364229202 0.0 0.0 0.18191570788621902 0.17019104212522507
88 0.14958250522613525 0.0 0.152907133102417 0.0 0.1674531102180481 0.17794165015220642 0.0 0.0 0.18191543221473694 0.1702001690864563
89 0.1495812882979711 0.0 0.15291266640027365 0.0 0.16741645832856497 0.1779769112666448 0.0 0.0 0.18193543454011282 0.1701772411664327
90 0.14953260372082394 0.0 0.1529223198692004 0.0 0.16740176330010098 0.17802828798691434 0.0 0.0 0.18195651719967526 0.17015850792328518
91 0.14947163810332617 0.0 0.1528973107536634 0.0 0.1674479072292646 0.1780062144001325 0.0 0.0 0.18196801592906317 0.17020891358455023
92 0.14942674587170285 0.0 0.1528891349832217 0.0 0.16746247063080472 0.17802879462639493 0.0 0.0 0.18194401512543362 0.1702488387624423
93 0.14937848846117657 0.0 0.15291101733843487 0.0 0.16745727757612866 0.17803187171618146 0.0 0.0 0.18193320433298749 0.17028814057509106
94 0.14936209470033646 0.0 0.1529196873307228 0.0 0.16742952913045883 0.17805779725313187 0.0 0.0 0.18193475157022476 0.17029614001512527
95 0.14935526500145596 0.0 0.1528806860248248 0.0 0.16744002948204678 0.17801098773876828 0.0 0.0 0.18193237731854123 0.17038065443436307
96 0.1493170311053594 0.0 0.15285544594128928 0.0 0.16745746632417044 0.1780464549859365 0.0 0.0 0.18190949161847433 0.1704141100247701
97 0.1492925932010015 0.0 0.15284821887811026 0.0 0.1674429972966512 0.17806633313496908 0.0 0.0 0.1818977197011312 0.1704521377881368
98 0.14925789088010788 0.0 0.15281332284212112 0.0 0.16747229546308517 0.17805606871843338 0.0 0.0 0.1818929985165596 0.17050742357969284
99 0.14926683406035107 0.0 0.1528356025616328 0.0 0.1674775580565135 0.17800357441107434 0.0 0.0 0.18189984063307446 0.17051659027735394
100 0.14926624049743017 0.0 0.15285397817691168 0.0 0.16747149576743445 0.17798970391352972 0.0 0.0 0.18185914804538092 0.1705594335993131
101 0.14921474208434424 0.0 0.15284164001544318 0.0 0.16745912780364355 0.178029698630174 0.0 0.0 0.18183211733897528 0.1706226741274198
102 0.14919149627288184 0.0 0.15282185127337775 0.0 0.16747322430213293 0.17804105331500372 0.0 0.0 0.181842011710008 0.17063036312659582
103 0.14918478578329086 0.0 0.15278229862451553 0.0 0.16743095964193344 0.17807383090257645 0.0 0.0 0.18183765560388565 0.17069046944379807
104 0.1491374596953392 0.0 0.15277842432260513 0.0 0.16744648665189743 0.1780918911099434 0.0 0.0 0.18183112889528275 0.1707146093249321
105 0.1491165856520335 0.0 0.1527755955855052 0.0 0.16748378674189252 0.17807453374067944 0.0 0.0 0.18180609742800397 0.1707434008518855
106 0.14908102651437125 0.0 0.15279153486092886 0.0 0.16748364766438803 0.17806499203046164 0.0 0.0 0.18177640934785208 0.1708023895819982
107 0.14906010031700134 0.0 0.15279053151607513 0.0 0.16749288141727448 0.17807167768478394 0.0 0.0 0.18176360428333282 0.1708212047815323
108 0.14902837574481964 0.0 0.1527603566646576 0.0 0.16750943660736084 0.17807891964912415 0.0 0.0 0.181743323802948 0.17087958753108978
109 0.1489988888303439 0.0 0.15273233006397885 0.0 0.1675172174970309 0.1780741686622302 0.0 0.0 0.18175955365101498 0.17091784129540127
110 0.14893181373675665 0.0 0.15272688617308935 0.0 0.16755957653125128 0.1780551349123319 0.0 0.0 0.18175111462672552 0.17097547401984534
111 0.14891880502303442 0.0 0.15270869185527167 0.0 0.16752458860476813 0.17810764660437903 0.0 0.0 0.181752381225427 0.1709878866871198
112 0.14887157827615738 0.0 0.15270715206861496 0.0 0.16751468926668167 0.178108848631382 0.0 0.0 0.18175192922353745 0.17104580253362656
113 0.14886856575806937 0.0 0.1526761253674825 0.0 0.16750081380208334 0.17813085516293845 0.0 0.0 0.18174930413564047 0.17107433577378592
114 0.14885196089744568 0.0 0.15265874564647675 0.0 0.16751061379909515 0.1781320869922638 0.0 0.0 0.18173126876354218 0.17111532390117645
115 0.14884992440541586 0.0 0.15268035729726157 0.0 0.1675084133942922 0.17810461421807608 0.0 0.0 0.18173030515511832 0.17112638552983603
116 0.14884557574987411 0.0 0.15269266813993454 0.0 0.16750558465719223 0.17811395972967148 0.0 0.0 0.1817225143313408 0.17111969739198685
117 0.14883622775475186 0.0 0.15270184228817624 0.0 0.1674787575999896 0.17812641213337582 0.0 0.0 0.18171935031811398 0.17113740990559262
118 0.14883531878391904 0.0 0.15268579373757046 0.0 0.1674659277002017 0.17814119408528012 0.0 0.0 0.1817461873094241 0.1711255783836047
119 0.14883942902088165 0.0 0.15266357362270355 0.0 0.16747742891311646 0.17813581228256226 0.0 0.0 0.18173597753047943 0.17114777863025665
120 0.14883472273747128 0.0 0.15267417083183926 0.0 0.167489397029082 0.1780904109279315 0.0 0.0 0.18171587834755581 0.17119542012612027
121 0.1488238920768102 0.0 0.15265197058518729 0.0 0.16745184858640036 0.17812037964661917 0.0 0.0 0.18171498676141104 0.171236922343572
122 0.14882651468118033 0.0 0.15264557798703512 0.0 0.1674195577700933 0.17812501390775046 0.0 0.0 0.18171351154645285 0.171269824107488
123 0.14877723902463913 0.0 0.15262780338525772 0.0 0.16746946424245834 0.1781117245554924 0.0 0.0 0.1817191317677498 0.17129463702440262
124 0.14877723405758542 0.0 0.15262750039498013 0.0 0.16744151959816617 0.17812046657005948 0.0 0.0 0.1817324037353198 0.17130087564388913
125 0.14875361571709317 0.0 0.15262377510468167 0.0 0.16744414220253628 0.17811949799458188 0.0 0.0 0.18172458062569302 0.1713343883554141
126 0.14873984704415005 0.0 0.15259503076473874 0.0 0.16744256267944974 0.17812522004048031 0.0 0.0 0.18174192557732266 0.1713554138938586
127 0.14871735374132794 0.0 0.1525723586479823 0.0 0.1675152877966563 0.17811668912569684 0.0 0.0 0.18171771864096325 0.17136059204737347
128 0.14868797610203427 0.0 0.1525726194183032 0.0 0.16752755890289944 0.17809881518284482 0.0 0.0 0.1817173982659976 0.1713956321279208
129 0.1486497869094213 0.0 0.15255515774091086 0.0 0.1675578554471334 0.17811276515324911 0.0 0.0 0.18170577784379324 0.17141865690549216
130 0.1486353452006976 0.0 0.1525575692454974 0.0 0.16758331904808682 0.17808710287014645 0.0 0.0 0.18170781681934994 0.1714288468162219
131 0.14865287641684216 0.0 0.1525534490744273 0.0 0.16756551961104077 0.17809968690077466 0.0 0.0 0.18168971935908002 0.1714387486378352
132 0.14863105863332748 0.0 0.15255426615476608 0.0 0.16758183389902115 0.17809734493494034 0.0 0.0 0.18168237060308456 0.17145312577486038
133 0.14861654986937842 0.0 0.15251734604438147 0.0 0.1676079606016477 0.17811290671428046 0.0 0.0 0.18169218053420386 0.17145305623610815
134 0.14861315240462622 0.0 0.1524901514252027 0.0 0.16762265314658484 0.17811555912097296 0.0 0.0 0.18169054140647253 0.1714679424961408
135 0.14859266330798468 0.0 0.15248563637336096 0.0 0.16765075673659643 0.17808910955985388 0.0 0.0 0.18168331434329352 0.17149851967891058
136 0.14858583360910416 0.0 0.15249938517808914 0.0 0.16766328364610672 0.1780746653676033 0.0 0.0 0.1816513016819954 0.1715255305171013
137 0.14858482281366986 0.0 0.15249111751715344 0.0 0.16767037908236188 0.17806684474150342 0.0 0.0 0.1816580245892207 0.17152881125609082
138 0.14856655647357306 0.0 0.15249921133120856 0.0 0.1676876818140348 0.17805400242408118 0.0 0.0 0.181650144358476 0.17154240359862646
139 0.14856048425038657 0.0 0.15250948568185171 0.0 0.16765390833218893 0.1780854364236196 0.0 0.0 0.18163477381070456 0.1715559115012487
140 0.14854255070288977 0.0 0.1525066023071607 0.0 0.16766257335742316 0.17808270206054053 0.0 0.0 0.18162512530883154 0.17158044626315436
141 0.14853546271721524 0.0 0.15249429891506833 0.0 0.16768272469441098 0.17808467398087185 0.0 0.0 0.18163070331017178 0.17157213638226193
142 0.14853629221518835 0.0 0.15247694899638495 0.0 0.1676915561159452 0.1780904953678449 0.0 0.0 0.18161767472823462 0.17158703257640204
143 0.14853064219156903 0.0 0.15247734884421033 0.0 0.1676870385805766 0.1781107137600581 0.0 0.0 0.18161148826281232 0.17158276836077374
144 0.14854041983683905 0.0 0.15246094514926276 0.0 0.16772623111804327 0.17807918538649878 0.0 0.0 0.18161101390918097 0.17158220460017523
145 0.14854675779740018 0.0 0.15247042725483578 0.0 0.16768528769413632 0.17811152587334317 0.0 0.0 0.18159753332535428 0.1715884680549304
146 0.14852482328812283 0.0 0.15245896826187771 0.0 0.16768844674030942 0.17812446008125943 0.0 0.0 0.18159714589516324 0.17160615573326748
147 0.14853147665659588 0.0 0.15245034794012707 0.0 0.1677020291487376 0.1780986438194911 0.0 0.0 0.18159934381643933 0.17161815861860913
148 0.14850975573062897 0.0 0.15245766937732697 0.0 0.16770799458026886 0.17809855937957764 0.0 0.0 0.1816023588180542 0.17162366211414337
149 0.14847570657730103 0.0 0.15245366096496582 0.0 0.167751744389534 0.17810514569282532 0.0 0.0 0.18159519135951996 0.17161855101585388
150 0.14847589532534283 0.0 0.15244942406813305 0.0 0.16779006520907086 0.17809676627318066 0.0 0.0 0.18157413105169934 0.17161371807257336
151 0.14847729603449505 0.0 0.1524471441904704 0.0 0.16778283814589184 0.17811451355616253 0.0 0.0 0.18156542877356213 0.17161277929941815
152 0.14846015969912213 0.0 0.15245870749155682 0.0 0.16779279212156933 0.17812190453211468 0.0 0.0 0.18156876663366955 0.1715976695219676
153 0.14844366908073425 0.0 0.15245293080806732 0.0 0.16781918704509735 0.17812086641788483 0.0 0.0 0.18155476450920105 0.1716085821390152
154 0.14844622959693274 0.0 0.15245833744605383 0.0 0.1677857165535291 0.17813448359568915 0.0 0.0 0.18155653526385626 0.17161869754393896
155 0.14843274652957916 0.0 0.15245658159255981 0.0 0.16779889166355133 0.17813286185264587 0.0 0.0 0.18155473470687866 0.17162418365478516
156 0.1484104966123899 0.0 0.1524589036901792 0.0 0.16780043890078863 0.17814203848441443 0.0 0.0 0.181558129688104 0.1716299926241239
157 0.14840445170799893 0.0 0.15246111402908963 0.0 0.16780457148949307 0.17815828571716946 0.0 0.0 0.18155284474293393 0.1716187323133151
158 0.1483867441614469 0.0 0.15245821823676428 0.0 0.16782478739817938 0.17816838373740515 0.0 0.0 0.18153692533572516 0.17162494113047919
159 0.1483912318944931 0.0 0.15244249999523163 0.0 0.16784030199050903 0.17817430198192596 0.0 0.0 0.18152916431427002 0.17162249982357025
160 0.14839260031779608 0.0 0.1524542843302091 0.0 0.167816532154878 0.17817646016677222 0.0 0.0 0.18154518057902655 0.17161494245131811
161 0.1483987271785736 0.0 0.15244555473327637 0.0 0.16782695055007935 0.17816558480262756 0.0 0.0 0.18155750632286072 0.1716056764125824
162 0.14838948845863342 0.0 0.1524437665939331 0.0 0.16784456372261047 0.1781633347272873 0.0 0.0 0.181552916765213 0.1716059297323227
163 0.14838026712338132 0.0 0.15243979046742123 0.0 0.16785623381535214 0.1781756306687991 0.0 0.0 0.18154797206322354 0.17160010586182278
164 0.1483609030644099 0.0 0.15243970851103467 0.0 0.16789957384268445 0.17817429701487225 0.0 0.0 0.1815310964981715 0.17159442106882733
165 0.14833712329467139 0.0 0.1524382953842481 0.0 0.16789604475100836 0.17818240573008856 0.0 0.0 0.18153892209132513 0.1716072087486585
166 0.14834799617528915 0.0 0.15242939442396164 0.0 0.1678967848420143 0.17817584425210953 0.0 0.0 0.1815396174788475 0.17161036282777786
167 0.14836002637942633 0.0 0.15241636087497076 0.0 0.16788837065299353 0.17818553497393927 0.0 0.0 0.18153866877158484 0.17161103834708533
168 0.1483484705289205 0.0 0.15240525205930075 0.0 0.16789728899796805 0.17818244298299155 0.0 0.0 0.18153912325700125 0.17162742217381796
169 0.1483322282632192 0.0 0.15241425236066183 0.0 0.1679032345612844 0.17818925281365713 0.0 0.0 0.181533416112264 0.17162761588891348
170 0.14834204067786536 0.0 0.15241536249717078 0.0 0.16787628581126532 0.1782082145412763 0.0 0.0 0.1815363292892774 0.1716217671831449
171 0.14833294103542966 0.0 0.1524132067958514 0.0 0.16788983593384427 0.17821060369412106 0.0 0.0 0.18151431034008664 0.17163910220066708
172 0.14832238107919693 0.0 0.15241838246583939 0.0 0.16788411885499954 0.17822196334600449 0.0 0.0 0.1815153732895851 0.17163778096437454
173 0.1483221799135208 0.0 0.1524270623922348 0.0 0.16787372529506683 0.17824164032936096 0.0 0.0 0.18151640892028809 0.1716189831495285
174 0.14832078168789548 0.0 0.1524405802289645 0.0 0.1678883011142413 0.17824667940537137 0.0 0.0 0.18150903532902402 0.17159462223450345
175 0.1483226716518402 0.0 0.15245525538921356 0.0 0.16788965463638306 0.1782364398241043 0.0 0.0 0.18151120841503143 0.17158477008342743
176 0.14831481873989105 0.0 0.15247641503810883 0.0 0.1678888350725174 0.1782270073890686 0.0 0.0 0.1814969927072525 0.17159593105316162
177 0.14830485979715985 0.0 0.15247576932112378 0.0 0.16789182523886365 0.17822665969530743 0.0 0.0 0.18148658672968548 0.17161429921785992
178 0.14830725391705832 0.0 0.1524702509244283 0.0 0.16790311535199484 0.17822100718816122 0.0 0.0 0.1814857472976049 0.17161262532075247
179 0.14828966309626898 0.0 0.15246195842822394 0.0 0.16795754184325537 0.17821143319209418 0.0 0.0 0.18147806574900946 0.17160133769114813
180 0.1482742379109065 0.0 0.15245860318342846 0.0 0.16799358526865643 0.1782006124655406 0.0 0.0 0.18147694567839306 0.17159601549307507
181 0.14829118301471075 0.0 0.15244842817385992 0.0 0.1680179958542188 0.17817847182353339 0.0 0.0 0.18146043767531714 0.17160348345836005
182 0.14828229943911236 0.0 0.15244852999846142 0.0 0.16800298790136975 0.1781949798266093 0.0 0.0 0.1814696143070857 0.17160158852736157
183 0.1482852598031362 0.0 0.1524514009555181 0.0 0.16800235708554587 0.17818889518578848 0.0 0.0 0.1814612497886022 0.1716108371814092
184 0.14827786137660345 0.0 0.15244619299968085 0.0 0.16800145556529364 0.1782012109955152 0.0 0.0 0.1814706747730573 0.1716026042898496
185 0.14827101926008862 0.0 0.15244197348753613 0.0 0.16803803543249768 0.17819022635618847 0.0 0.0 0.18145030240217846 0.17160844306151074
186 0.14828309665123623 0.0 0.15245811889568966 0.0 0.16802664349476498 0.17818682144085568 0.0 0.0 0.18144481132427853 0.17160050819317502
187 0.1482755665977796 0.0 0.1524523918827375 0.0 0.16803307582934698 0.17819700886805853 0.0 0.0 0.18143643190463385 0.1716055249174436
188 0.1482866182923317 0.0 0.15243763476610184 0.0 0.16803888231515884 0.1781938150525093 0.0 0.0 0.18144144862890244 0.17160160094499588
189 0.1482856497168541 0.0 0.15242870897054672 0.0 0.16803907603025436 0.17819023877382278 0.0 0.0 0.18143921345472336 0.17161711305379868
190 0.14828956623872122 0.0 0.15242672463258108 0.0 0.16805318494637808 0.17820100982983908 0.0 0.0 0.18142982323964438 0.1715996911128362
191 0.14830081413189572 0.0 0.15244119117657345 0.0 0.16803473482529324 0.1781933183471362 0.0 0.0 0.1814313257733981 0.1715986157457034
192 0.14829353243112564 0.0 0.15242741256952286 0.0 0.168021060526371 0.1782112494111061 0.0 0.0 0.1814393773674965 0.1716073676943779
193 0.148289163907369 0.0 0.15242584546407065 0.0 0.1680472989877065 0.17820597191651663 0.0 0.0 0.18143013616402945 0.17160158356030783
194 0.14827913790941238 0.0 0.15243681520223618 0.0 0.16804864257574081 0.1782044842839241 0.0 0.0 0.18142550438642502 0.1716054156422615
195 0.1482876017689705 0.0 0.15242952853441238 0.0 0.16806157678365707 0.17819487303495407 0.0 0.0 0.1814308688044548 0.17159555107355118
196 0.1482951541741689 0.0 0.15244088073571524 0.0 0.16805571814378104 0.17819473644097647 0.0 0.0 0.1814273496468862 0.1715861608584722
197 0.14829502999782562 0.0 0.15243300795555115 0.0 0.168052077293396 0.17820166051387787 0.0 0.0 0.18142938613891602 0.17158883810043335
198 0.14827940861384076 0.0 0.1524408708016078 0.0 0.16805970172087353 0.17820074657599133 0.0 0.0 0.18143212298552197 0.17158714930216473
199 0.14825616280237836 0.0 0.15243169168631238 0.0 0.1680953900019328 0.1781908671061198 0.0 0.0 0.1814240465561549 0.17160184184710187
200 0.14824304481347403 0.0 0.15243798991044363 0.0 0.16810428102811178 0.17819922169049582 0.0 0.0 0.18141975005467734 0.17159571250279745


==> tikz_data/weights/inverse_new_wide.dat <==
epoch c0_benign c1_benign c2_inverse_new c3_inverse_new c4_benign c5_benign c6_benign c7_benign c8_inverse_new c9_inverse_new
1 0.09943254068493844 0.10036179199814797 0.1020733840763569 0.09973715022206307 0.09867112860083581 0.09997908547520638 0.0996012069284916 0.09976757094264031 0.10144965872168542 0.09892648234963418
2 0.10969433685143788 0.11143882324298222 0.11471657951672871 0.10980026920636494 0.10861703505118687 0.11144692947467168 0.10987266649802525 0.11061937858661015 0.11379398157199223 0.0
3 0.11059835222032335 0.11378546473052767 0.11249534454610613 0.1072119888332155 0.10940081295039919 0.11256728735235003 0.11048806127574709 0.11200589355495241 0.11144679453637865 0.0
4 0.12548611778765917 0.12998287100344896 0.12104153353720903 0.0 0.1242650868371129 0.12733900267630816 0.1250381739810109 0.1269898982718587 0.11985731590539217 0.0
5 0.12720790784806013 0.13284661155194044 0.11580253671854734 0.0 0.12603046279400587 0.12878079991787672 0.12628001254051924 0.12857298832386732 0.11447868030518293 0.0
6 0.12862918991595507 0.1350792022421956 0.11178420949727297 0.0 0.12747923750430346 0.1298193158581853 0.1272286893799901 0.12973117548972368 0.11024898011237383 0.0
7 0.1450957815561976 0.15206086742026467 0.12394429104668754 0.0 0.14392091440302987 0.1458630721483912 0.14325463878256936 0.1458604346428599 0.0 0.0
8 0.14574541577271052 0.15313233860901423 0.12059142121246882 0.0 0.1446124506848199 0.14617413708141871 0.14359334536961146 0.1461508912699563 0.0 0.0
9 0.1659908890724182 0.17358103394508362 0.0 0.0 0.1648331880569458 0.16608493030071259 0.16352519392967224 0.16598476469516754 0.0 0.0
10 0.16610164443651837 0.17383333543936413 0.0 0.0 0.16499721507231396 0.16585602859656018 0.16342889765898388 0.16578287879625958 0.0 0.0
11 0.16618445267279944 0.17402381946643194 0.0 0.0 0.1650994991262754 0.16567307462294897 0.16336501886447272 0.1656541352470716 0.0 0.0
12 0.16629901031653088 0.17417695621649426 0.0 0.0 0.16518398622671765 0.16547676424185437 0.16331523160139721 0.16554805139700574 0.0 0.0
13 0.166378657023112 0.1742931405703227 0.0 0.0 0.1652264694372813 0.16535795728365582 0.16330053905646008 0.1654432366291682 0.0 0.0
14 0.1665282001097997 0.1744265009959539 0.0 0.0 0.16527562340100607 0.16519621511300406 0.1632284720738729 0.16534498830636343 0.0 0.0
15 0.1666322673360507 0.1745006615916888 0.0 0.0 0.1653308893243472 0.16509953389565152 0.16319377968708676 0.16524286816517514 0.0 0.0
16 0.1667618751525879 0.17456281185150146 0.0 0.0 0.1654106229543686 0.16495753824710846 0.16315379738807678 0.1651533544063568 0.0 0.0
17 0.1668728639682134 0.1746204843123754 0.0 0.0 0.1654143383105596 0.16486618419488272 0.16311732431252798 0.16510880490144095 0.0 0.0
18 0.16695920377969742 0.17466182261705399 0.0 0.0 0.1654299721121788 0.16477323323488235 0.16310127824544907 0.16507449001073837 0.0 0.0
19 0.16701651364564896 0.1747068539261818 0.0 0.0 0.1654457077383995 0.16466785222291946 0.16308065503835678 0.1650824174284935 0.0 0.0
20 0.1670950974027316 0.17477403829495114 0.0 0.0 0.1654991979400317 0.16454763958851498 0.16307710359493893 0.16500692317883175 0.0 0.0
21 0.16716878861188889 0.17484339326620102 0.0 0.0 0.16549687832593918 0.16445905715227127 0.1630522981286049 0.16497958451509476 0.0 0.0
22 0.16723667333523434 0.1748913849393527 0.0 0.0 0.16553740451733273 0.16437769184509915 0.16302639494339627 0.16493045041958493 0.0 0.0
23 0.16735009600718817 0.17500561227401099 0.0 0.0 0.16552027811606726 0.16429544736941656 0.16294985761245093 0.16487870862086615 0.0 0.0
24 0.16741497317949933 0.1750693718592326 0.0 0.0 0.16556517283121747 0.16419696311155957 0.16288992265860242 0.16486359635988873 0.0 0.0
25 0.1675075814127922 0.17510948330163956 0.0 0.0 0.16557324677705765 0.16409695893526077 0.1628877893090248 0.164824940264225 0.0 0.0
26 0.16754668454329175 0.17515181998411816 0.0 0.0 0.16559500495592755 0.16402816275755566 0.16282581786314648 0.1648525098959605 0.0 0.0
27 0.1676366354028384 0.17517732332150143 0.0 0.0 0.16561849663654965 0.1639515633384387 0.16280824194351834 0.1648077393571536 0.0 0.0
28 0.16775699456532797 0.17523028453191122 0.0 0.0 0.16563214858373007 0.16383375724156699 0.16278435786565146 0.16476245721181235 0.0 0.0
29 0.16785559803247452 0.17527615278959274 0.0 0.0 0.1656661108136177 0.16372453421354294 0.16273633390665054 0.16474127024412155 0.0 0.0
30 0.16794927169879278 0.17533074071009955 0.0 0.0 0.16567753007014593 0.1636489008863767 0.16266885151465735 0.16472470511992773 0.0 0.0
31 0.1680271103978157 0.17537391930818558 0.0 0.0 0.1657062992453575 0.16358155757188797 0.16260891407728195 0.16470219939947128 0.0 0.0
32 0.16807532558838528 0.17543129871288937 0.0 0.0 0.16575391838947934 0.16348420331875485 0.1625932628909747 0.16466199109951657 0.0 0.0
33 0.16816664238770804 0.1754531462987264 0.0 0.0 0.16576640804608664 0.16342242558797201 0.1625555952390035 0.16463578244050345 0.0 0.0
34 0.16822942594687146 0.17549849549929303 0.0 0.0 0.16577031711737317 0.16337760786215466 0.162532980243365 0.1645911733309428 0.0 0.0
35 0.1682383120059967 0.17550165951251984 0.0 0.0 0.16575965285301208 0.16336606442928314 0.16251328587532043 0.1646210253238678 0.0 0.0
36 0.16826879233121872 0.17551254481077194 0.0 0.0 0.16579274088144302 0.1633465811610222 0.1624724343419075 0.16460690647363663 0.0 0.0
37 0.16831963260968527 0.17551982899506888 0.0 0.0 0.1658137043317159 0.16331358750661215 0.16244720419247946 0.16458604236443838 0.0 0.0
38 0.16838020582993826 0.175558735926946 0.0 0.0 0.16583660741647085 0.1632630576690038 0.16242999335130057 0.16453139980634054 0.0 0.0
39 0.16843052208423615 0.17561690509319305 0.0 0.0 0.1658506989479065 0.16319888830184937 0.16239984333515167 0.16450314223766327 0.0 0.0
40 0.16851169119278592 0.17563838015000027 0.0 0.0 0.16585971663395566 0.16314222166935605 0.16236840436855954 0.16447958598534268 0.0 0.0
41 0.16856043537457785 0.17567679782708487 0.0 0.0 0.16585161288579306 0.16310705741246542 0.16235405703385672 0.16445003946622214 0.0 0.0
42 0.16860276460647583 0.17571283876895905 0.0 0.0 0.16584990918636322 0.1630721390247345 0.16234099864959717 0.16442134976387024 0.0 0.0
43 0.1686583086848259 0.17574212700128555 0.0 0.0 0.16587140411138535 0.16301558166742325 0.16233564168214798 0.16437693685293198 0.0 0.0
44 0.1687030519048373 0.17576481650273007 0.0 0.0 0.16585955272118252 0.16298556576172513 0.1623304511109988 0.16435656199852627 0.0 0.0
45 0.1687491113940875 0.17577481518189114 0.0 0.0 0.16584427903095883 0.1629701430598895 0.1623006785909335 0.16436097274223965 0.0 0.0
46 0.16875151544809341 0.17579267174005508 0.0 0.0 0.1658751294016838 0.16292709857225418 0.16230090707540512 0.1643526777625084 0.0 0.0
47 0.16881742825110754 0.17580844213565192 0.0 0.0 0.1658965473373731 0.16288202752669653 0.1622818981607755 0.16431365658839545 0.0 0.0
48 0.16884461790323257 0.17581433802843094 0.0 0.0 0.1659083291888237 0.1628297045826912 0.1622842624783516 0.16431874781847 0.0 0.0
49 0.16884876290957135 0.17584400872389477 0.0 0.0 0.16593886415163678 0.16280742983023327 0.16224771241346997 0.16431322197119397 0.0 0.0
50 0.16888771951198578 0.17586882412433624 0.0 0.0 0.16595475375652313 0.16276468336582184 0.16223298013210297 0.16429103910923004 0.0 0.0
51 0.1688304841518402 0.1759032905101776 0.0 0.0 0.16601309180259705 0.16271285712718964 0.16224849224090576 0.16429178416728973 0.0 0.0
52 0.1688574105501175 0.17592008411884308 0.0 0.0 0.16601690649986267 0.16268178820610046 0.16222302615642548 0.16430078446865082 0.0 0.0
53 0.16887363294760388 0.17591483394304913 0.0 0.0 0.1660364071528117 0.1626647214094798 0.16220387319723767 0.16430653134981793 0.0 0.0
54 0.16890830546617508 0.17592910677194595 0.0 0.0 0.1660417690873146 0.16265016049146652 0.16219056397676468 0.16428009420633316 0.0 0.0
55 0.16889267414808273 0.17595431953668594 0.0 0.0 0.1660584732890129 0.16260626167058945 0.16219299286603928 0.1642952784895897 0.0 0.0
56 0.1688951576749484 0.17597912500302 0.0 0.0 0.16606900344292325 0.16258470962444943 0.16218786189953488 0.16428414235512417 0.0 0.0
57 0.1689100464185079 0.1759886493285497 0.0 0.0 0.16605453689893088 0.16257371505101523 0.16218185921510062 0.16429119308789572 0.0 0.0
58 0.16888893892367682 0.17601063599189123 0.0 0.0 0.16605779280265173 0.1625437413652738 0.16217855860789618 0.1643203323086103 0.0 0.0
59 0.16890817632277808 0.17602777232726416 0.0 0.0 0.16607200851043066 0.16251896073420843 0.16217578699191412 0.1642972951134046 0.0 0.0
60 0.16892681519190472 0.17603705326716107 0.0 0.0 0.16611374417940777 0.1624697099129359 0.16215086976687115 0.16430180768171948 0.0 0.0
61 0.1689217935005824 0.17606056729952496 0.0 0.0 0.16613995532194775 0.16242767373720807 0.16214285294214886 0.16430715719858807 0.0 0.0
62 0.1689416617155075 0.17608462274074554 0.0 0.0 0.1661495417356491 0.1624094545841217 0.16210876405239105 0.16430595517158508 0.0 0.0
63 0.16894957671562832 0.1760944003860156 0.0 0.0 0.1661803002158801 0.1623755271236102 0.1620914215842883 0.1643087739745776 0.0 0.0
64 0.1689555694659551 0.1761143853267034 0.0 0.0 0.16618951161702475 0.1623671551545461 0.1620714565118154 0.1643019219239553 0.0 0.0
65 0.16896927853425345 0.176110049088796 0.0 0.0 0.16618338723977408 0.16236050923665366 0.16207840045293173 0.16429837544759116 0.0 0.0
66 0.16894876211881638 0.17612267285585403 0.0 0.0 0.16621962934732437 0.1623270884156227 0.16208019107580185 0.16430165618658066 0.0 0.0
67 0.16897907108068466 0.17613085359334946 0.0 0.0 0.16619979590177536 0.16229715198278427 0.16207882016897202 0.16431430727243423 0.0 0.0
68 0.16900008668502173 0.17615347852309546 0.0 0.0 0.166217473646005 0.16225197662909827 0.16208010663588843 0.16429687788089117 0.0 0.0
69 0.1689858411749204 0.1761577700575193 0.0 0.0 0.16622987141211829 0.16222299387057623 0.16209949304660162 0.16430403043826422 0.0 0.0
70 0.16901102662086487 0.17615613341331482 0.0 0.0 0.16626094281673431 0.16218753159046173 0.16210725903511047 0.1642771065235138 0.0 0.0
71 0.16901125262180966 0.17618341992298764 0.0 0.0 0.16627031813065213 0.1621546025077502 0.1621110166112582 0.16426939020554227 0.0 0.0
72 0.1689975013335546 0.17619896431763968 0.0 0.0 0.16629297037919363 0.1621157874663671 0.16210832198460898 0.16428645451863608 0.0 0.0
73 0.16901203493277234 0.1761866609255473 0.0 0.0 0.1663360397020976 0.1620892385641734 0.16211823622385663 0.16425778965155285 0.0 0.0
74 0.16900781293710074 0.17621373136838278 0.0 0.0 0.16637969513734183 0.16204473872979483 0.16209075351556143 0.16426326831181845 0.0 0.0
75 0.16902494182189307 0.17621020724376044 0.0 0.0 0.16639362027247748 0.16202610482772192 0.16208328058322272 0.16426184525092444 0.0 0.0
76 0.16904922823111218 0.17620597283045453 0.0 0.0 0.16639288763205212 0.16200947264830273 0.1620804915825526 0.16426194707552594 0.0 0.0
77 0.16903978834549588 0.17620866249005002 0.0 0.0 0.16641244540611905 0.1619933272401492 0.1620798135797183 0.16426596293846768 0.0 0.0
78 0.16902719189723334 0.1762117569645246 0.0 0.0 0.16642826547225317 0.16197272886832556 0.16208336999018988 0.1642766868074735 0.0 0.0
79 0.16902561485767365 0.17622271180152893 0.0 0.0 0.16645309329032898 0.16195525228977203 0.16209964454174042 0.164243683218956 0.0 0.0
80 0.16905465722084045 0.17623083293437958 0.0 0.0 0.16644300520420074 0.16192206740379333 0.16210778057575226 0.16424165666103363 0.0 0.0
81 0.16904523223638535 0.17624571174383163 0.0 0.0 0.16645995527505875 0.1619090512394905 0.16209480911493301 0.16424524039030075 0.0 0.0
82 0.16905103872219723 0.17627175400654477 0.0 0.0 0.16645722339550656 0.16188428054253262 0.16209316502014798 0.16424253831307095 0.0 0.0
83 0.16905491799116135 0.17628886550664902 0.0 0.0 0.16646283119916916 0.1618637964129448 0.16209020465612411 0.16423938423395157 0.0 0.0
84 0.16906840602556866 0.17630275587240857 0.0 0.0 0.16645894447962445 0.16183848182360333 0.1621093402306239 0.1642220715681712 0.0 0.0
85 0.1690713663895925 0.17630047102769217 0.0 0.0 0.16645157833894095 0.16182856758435568 0.16212948163350424 0.16421853502591452 0.0 0.0
86 0.1690785164634387 0.17631666610638302 0.0 0.0 0.16646653662125271 0.16179463515679043 0.16213849435249966 0.1642051512996356 0.0 0.0
87 0.1691007986664772 0.17631711810827255 0.0 0.0 0.16645597666502 0.16177690774202347 0.1621461883187294 0.1642030104994774 0.0 0.0
88 0.16910224904616675 0.1763336037596067 0.0 0.0 0.1664550577600797 0.16175396492083868 0.16215583433707556 0.16419929017623267 0.0 0.0
89 0.16909914712111157 0.1763399789730708 0.0 0.0 0.1664605389038722 0.16174156467119855 0.1621616433064143 0.1641971270243327 0.0 0.0
90 0.16909102598826092 0.17632053295771283 0.0 0.0 0.16648461918036145 0.16172258059183758 0.1621747265259425 0.16420651475588482 0.0 0.0
91 0.16909382492303848 0.17632562667131424 0.0 0.0 0.16648901253938675 0.16173142939805984 0.16217178851366043 0.16418831795454025 0.0 0.0
92 0.16909965624411902 0.1763394003113111 0.0 0.0 0.16648395111163458 0.1617156838377317 0.16216344883044562 0.16419785966475806 0.0 0.0
93 0.16910675416390103 0.17634789894024533 0.0 0.0 0.16649945328632992 0.16169403741757077 0.16215786586205166 0.1641939903299014 0.0 0.0
94 0.1691010321180026 0.17635831485191983 0.0 0.0 0.16651711116234463 0.1616740847627322 0.16215205440918606 0.1641974026958148 0.0 0.0
95 0.16909620662530264 0.17635116477807364 0.0 0.0 0.16652539869149527 0.16166121264298758 0.1621545453866323 0.16421147187550864 0.0 0.0
96 0.16908069451649985 0.17633159955342612 0.0 0.0 0.16653007765611014 0.16163868208726248 0.1621755709250768 0.16424337526162466 0.0 0.0
97 0.1690793757637342 0.17635354151328406 0.0 0.0 0.16651846220095953 0.161618543167909 0.16218994309504828 0.164240134259065 0.0 0.0
98 0.16907697419325513 0.17636531094710034 0.0 0.0 0.166509414712588 0.16160937647024792 0.16220029691855115 0.16423862675825757 0.0 0.0
99 0.1690533086657524 0.17636657506227493 0.0 0.0 0.16652005165815353 0.16159672290086746 0.16221431642770767 0.164249025285244 0.0 0.0
100 0.16904571900765103 0.17638521144787472 0.0 0.0 0.16651289413372677 0.16158601890007657 0.16221067557732266 0.16425948093334836 0.0 0.0
101 0.1690214624007543 0.1764009346564611 0.0 0.0 0.1665238787730535 0.16157213350137076 0.1622106929620107 0.1642708977063497 0.0 0.0
102 0.16901811709006628 0.17639574160178503 0.0 0.0 0.16653881718715033 0.16155989219745 0.16221537937720618 0.16427205254634222 0.0 0.0
103 0.1690208613872528 0.17640075087547302 0.0 0.0 0.16655127704143524 0.16154778003692627 0.16221565008163452 0.16426368057727814 0.0 0.0
104 0.1690288931131363 0.17641396820545197 0.0 0.0 0.16654767096042633 0.16153733432292938 0.16220588982105255 0.16426624357700348 0.0 0.0
105 0.16903077562650046 0.17642604311307272 0.0 0.0 0.1665626366933187 0.1615098019440969 0.16222917040189108 0.1642415722211202 0.0 0.0
106 0.16902117182811102 0.1764326666792234 0.0 0.0 0.1665805255373319 0.16149367143710455 0.16223428895076117 0.16423767556746802 0.0 0.0
107 0.169025219976902 0.1764254942536354 0.0 0.0 0.1665922775864601 0.16148745268583298 0.16222240775823593 0.16424714773893356 0.0 0.0
108 0.16900834192832312 0.17641913642485937 0.0 0.0 0.16660560419162115 0.1614783083399137 0.16224492837985358 0.16424368073542914 0.0 0.0
109 0.16900977989037833 0.17643365760644278 0.0 0.0 0.1665865828593572 0.16146806379159293 0.16226415832837424 0.16423775752385458 0.0 0.0
110 0.16901677350203198 0.17644933859507245 0.0 0.0 0.16657925645510357 0.161460484067599 0.16225042442480725 0.16424372295538586 0.0 0.0
111 0.16901703923940659 0.17644821852445602 0.0 0.0 0.1665814146399498 0.16145557910203934 0.16224297136068344 0.1642547771334648 0.0 0.0
112 0.1690111483136813 0.1764484668771426 0.0 0.0 0.1665818716088931 0.16144724438587826 0.16224441180626553 0.1642668570081393 0.0 0.0
113 0.16901801774899167 0.17645627508560818 0.0 0.0 0.16657927880684537 0.16144098589817685 0.16224484393994015 0.1642605985204379 0.0 0.0
114 0.1690294866760572 0.17645866920550665 0.0 0.0 0.16657459487517676 0.16143403699000677 0.16223816325267157 0.16426504900058111 0.0 0.0
115 0.16902406265338263 0.1764634077747663 0.0 0.0 0.16657101859649023 0.16143573572238287 0.16223305215438208 0.16427272309859595 0.0 0.0
116 0.16903355220953625 0.1764603356520335 0.0 0.0 0.16656688849131268 0.16142670313517254 0.16222470502058667 0.16428781549135846 0.0 0.0
117 0.16903203974167508 0.17645725856224698 0.0 0.0 0.16656671712795895 0.16141361246506375 0.1622406269113223 0.16428974519173306 0.0 0.0
118 0.1690316175421079 0.17644609262545904 0.0 0.0 0.1665751909216245 0.16140520324309668 0.16223942985137305 0.16430246581633887 0.0 0.0
119 0.16902743776639303 0.1764449824889501 0.0 0.0 0.16658427317937216 0.1613930662473043 0.16223529477914175 0.1643149455388387 0.0 0.0
120 0.1690397709608078 0.1764373779296875 0.0 0.0 0.16659623384475708 0.16139738261699677 0.16222570836544037 0.16430352628231049 0.0 0.0
121 0.16903823365767798 0.17644648005565008 0.0 0.0 0.16660177459319434 0.16139091302951178 0.16221615423758826 0.16430644442637762 0.0 0.0
122 0.16903307537237805 0.1764298627773921 0.0 0.0 0.16661516825358075 0.16138383249441784 0.16222843031088513 0.16430963079134625 0.0 0.0
123 0.1690330853064855 0.17642792065938315 0.0 0.0 0.16662593682607016 0.16138181587060293 0.16222399969895682 0.1643072416385015 0.0 0.0
124 0.1690268764893214 0.17642828325430554 0.0 0.0 0.1666354189316432 0.16136905054251355 0.1622280130783717 0.16431235770384472 0.0 0.0
125 0.16903377075990042 0.17642795046170553 0.0 0.0 0.16663328309853873 0.16137137015660605 0.1622249980767568 0.16430862744649252 0.0 0.0
126 0.16903997957706451 0.176417738199234 0.0 0.0 0.16663488745689392 0.16137485206127167 0.16221702098846436 0.16431552171707153 0.0 0.0
127 0.16903342058261236 0.17641480018695196 0.0 0.0 0.16663923611243567 0.16137298693259558 0.16221743573745093 0.16432212044795355 0.0 0.0
128 0.16902537892262143 0.17640944073597592 0.0 0.0 0.16664342830578488 0.16137504825989407 0.16223277399937314 0.16431392977635068 0.0 0.0
129 0.16903749853372574 0.1764131858944893 0.0 0.0 0.16665681451559067 0.1613636389374733 0.162226103246212 0.164302758872509 0.0 0.0
130 0.1690335844953855 0.17641210307677588 0.0 0.0 0.16665227462848028 0.16136280943950018 0.16222686817248663 0.16431236018737158 0.0 0.0
131 0.16901511202255887 0.1764138663808505 0.0 0.0 0.166659581164519 0.16135975966850918 0.16223179052273434 0.16431989024082821 0.0 0.0
132 0.1690232853094737 0.17641031245390576 0.0 0.0 0.1666581432024638 0.16136250893274945 0.1622401575247447 0.16430559257666272 0.0 0.0
133 0.16902563720941544 0.17640330642461777 0.0 0.0 0.16665815562009811 0.16135094314813614 0.16224708408117294 0.1643148735165596 0.0 0.0
134 0.1690249765912692 0.17640291402737301 0.0 0.0 0.1666668976346652 0.16134655723969143 0.1622362608710925 0.16432239363590878 0.0 0.0
135 0.16902083903551102 0.17639752477407455 0.0 0.0 0.1666652336716652 0.1613428220152855 0.16223525255918503 0.16433832794427872 0.0 0.0
136 0.16902091602484387 0.17639512817064923 0.0 0.0 0.1666651616493861 0.16133591036001843 0.16224194566408795 0.16434093813101452 0.0 0.0
137 0.16902955373128256 0.17639014621575674 0.0 0.0 0.1666803260644277 0.16132483383019766 0.1622325082619985 0.16434263189633688 0.0 0.0
138 0.16903100162744522 0.17637699097394943 0.0 0.0 0.16666682809591293 0.16133081167936325 0.16224583238363266 0.1643485352396965 0.0 0.0
139 0.16903275748093924 0.1763725777467092 0.0 0.0 0.16667385896046957 0.16132575770219168 0.1622526248296102 0.16434242328008017 0.0 0.0
140 0.1690317913889885 0.17636362463235855 0.0 0.0 0.16666921228170395 0.16132207959890366 0.1622617170214653 0.16435157507658005 0.0 0.0
141 0.16902867704629898 0.17636894434690475 0.0 0.0 0.16667332500219345 0.16131869703531265 0.16226192563772202 0.16434843093156815 0.0 0.0
142 0.16902858515580496 0.1763600011666616 0.0 0.0 0.1666781802972158 0.16131659348805746 0.16226768990357718 0.16434894998868307 0.0 0.0
143 0.16901736209789914 0.17636576543251675 0.0 0.0 0.1666777456800143 0.16131837914387387 0.16226454327503842 0.16435620437065762 0.0 0.0
144 0.16902194420496625 0.17636425296465558 0.0 0.0 0.16668265561262768 0.16131506363550824 0.16225863496462506 0.1643574486176173 0.0 0.0
145 0.16901807487010956 0.17637212574481964 0.0 0.0 0.16668187081813812 0.16131579875946045 0.16225427389144897 0.16435785591602325 0.0 0.0
146 0.16901197532812756 0.17637383441130322 0.0 0.0 0.16669055322806042 0.16131086150805157 0.16225309173266095 0.16435968379179638 0.0 0.0
147 0.16902273396650952 0.1763683358828227 0.0 0.0 0.16668983797232312 0.16131095091501874 0.16224581996599835 0.1643623212973277 0.0 0.0
148 0.16902831941843033 0.17635894566774368 0.0 0.0 0.16668956726789474 0.1613159403204918 0.16224991530179977 0.16435731202363968 0.0 0.0
149 0.16902151207129162 0.17635170618693036 0.0 0.0 0.1666871855656306 0.16132184366385144 0.1622541497151057 0.16436360279719037 0.0 0.0
150 0.1690148413181305 0.1763484627008438 0.0 0.0 0.1666804403066635 0.16132494807243347 0.16226410865783691 0.1643671989440918 0.0 0.0
151 0.16901232550541562 0.17635047684113186 0.0 0.0 0.1666724408666293 0.16132250676552456 0.16226512442032498 0.16437712560097378 0.0 0.0
152 0.16900866727034253 0.17634736994902295 0.0 0.0 0.16666794816652936 0.16132440666357678 0.16226440171400708 0.16438720623652142 0.0 0.0
153 0.1690051183104515 0.17633997648954391 0.0 0.0 0.16666952520608902 0.16132568567991257 0.1622675582766533 0.1643921360373497 0.0 0.0
154 0.16900719205538434 0.17633763949076336 0.0 0.0 0.16666087011496228 0.16132162014643353 0.1622788707415263 0.1643938074509303 0.0 0.0
155 0.16900152464707693 0.176327516635259 0.0 0.0 0.1666696866353353 0.16131654878457388 0.16228567560513815 0.1643990476926168 0.0 0.0
156 0.16899647563695908 0.1763170138001442 0.0 0.0 0.1666596159338951 0.16132306307554245 0.16229773312807083 0.16440609842538834 0.0 0.0
157 0.16900110244750977 0.17632465064525604 0.0 0.0 0.16666246950626373 0.1613144427537918 0.1622907966375351 0.16440653800964355 0.0 0.0
158 0.16900531947612762 0.17633101344108582 0.0 0.0 0.16665537655353546 0.16132144629955292 0.16228708624839783 0.16439975798130035 0.0 0.0
159 0.16900611172119778 0.17633711049954098 0.0 0.0 0.1666598642865817 0.16132040570179623 0.16228141138950986 0.16439509640137356 0.0 0.0
160 0.16900917142629623 0.1763375923037529 0.0 0.0 0.16665426641702652 0.16132048517465591 0.16228384524583817 0.16439463943243027 0.0 0.0
161 0.16901176671187085 0.1763336459795634 0.0 0.0 0.1666463116804759 0.1613149146238963 0.1622878263394038 0.16440553466478985 0.0 0.0
162 0.16901767253875732 0.1763269454240799 0.0 0.0 0.16665218770503998 0.16131272912025452 0.1622879058122635 0.1644025593996048 0.0 0.0
163 0.1690176104505857 0.17632537831862768 0.0 0.0 0.16665728141864142 0.16131195177634558 0.1622906302412351 0.16439714779456457 0.0 0.0
164 0.16901424527168274 0.17633076012134552 0.0 0.0 0.16665861010551453 0.16130781173706055 0.1622939109802246 0.16439466178417206 0.0 0.0
165 0.169008269906044 0.17633402347564697 0.0 0.0 0.1666610985994339 0.16130505502223969 0.16230249404907227 0.16438905894756317 0.0 0.0
166 0.16900178293387097 0.17633693913618725 0.0 0.0 0.16665172080198926 0.1613105336825053 0.1623081664244334 0.16439085702101391 0.0 0.0
167 0.16900107512871426 0.1763350988427798 0.0 0.0 0.16664637873570126 0.16130987058083218 0.1623190815250079 0.1643884951869647 0.0 0.0
168 0.16899751375118893 0.17632964501778287 0.0 0.0 0.16665661583344143 0.16130252430836362 0.16232088456551236 0.1643928165237109 0.0 0.0
169 0.16899274041255316 0.17632166792949042 0.0 0.0 0.16665182759364447 0.16131072988112768 0.16232521583636603 0.1643978183468183 0.0 0.0
170 0.16898787766695023 0.17631912976503372 0.0 0.0 0.16665927320718765 0.16130616515874863 0.16232802718877792 0.16439952701330185 0.0 0.0
171 0.16898625592390698 0.1763184467951457 0.0 0.0 0.16666267315546673 0.16129421691099805 0.16232861081759137 0.1644097963968913 0.0 0.0
172 0.16898346692323685 0.17631704360246658 0.0 0.0 0.16667170077562332 0.16128850728273392 0.1623278185725212 0.16441146284341812 0.0 0.0
173 0.16897860914468765 0.17631445080041885 0.0 0.0 0.1666719987988472 0.161288820207119 0.1623261347413063 0.164419986307621 0.0 0.0
174 0.1689723258217176 0.17630640914042792 0.0 0.0 0.16667954375346503 0.16128414620955786 0.16232567777236304 0.16443189730246863 0.0 0.0
175 0.16897249966859818 0.17629995197057724 0.0 0.0 0.16667402535676956 0.16127829998731613 0.16233164817094803 0.16444357484579086 0.0 0.0
176 0.16896875947713852 0.17628716677427292 0.0 0.0 0.16668427735567093 0.16127168387174606 0.16233938187360764 0.16444873064756393 0.0 0.0
177 0.16896942754586539 0.1762834091981252 0.0 0.0 0.16668308277924856 0.1612750788529714 0.16234362622102103 0.16444537540276846 0.0 0.0
178 0.16896572460730871 0.17627586175998053 0.0 0.0 0.16668697943290076 0.16127577175696692 0.16234762718280157 0.16444803526004156 0.0 0.0
179 0.16896355400482815 0.17627394447724026 0.0 0.0 0.16669877121845883 0.16126691053311032 0.1623444880048434 0.16445233176151913 0.0 0.0
180 0.168965016802152 0.17626801629861197 0.0 0.0 0.16670249899228415 0.16125801702340445 0.16234285136063895 0.16446359952290854 0.0 0.0
181 0.16897094746430716 0.17626412709554037 0.0 0.0 0.16669202347596487 0.16126387317975363 0.1623402883609136 0.16446874042352042 0.0 0.0
182 0.1689707711338997 0.1762617900967598 0.0 0.0 0.1666814163327217 0.1612614467740059 0.16234754770994186 0.16447702795267105 0.0 0.0
183 0.1689635713895162 0.17626242836316428 0.0 0.0 0.16666830082734427 0.16126882036527 0.16235016783078512 0.1644867112239202 0.0 0.0
184 0.1689577971895536 0.1762592320640882 0.0 0.0 0.16666768242915472 0.16126835097869238 0.16234723975261053 0.16449969758590063 0.0 0.0
185 0.16895454625288647 0.17626654605070752 0.0 0.0 0.16666069130102795 0.1612652788559596 0.16235255698362988 0.1645003805557887 0.0 0.0
186 0.16896207133928937 0.17625973622004193 0.0 0.0 0.16665705541769665 0.16126386324564618 0.16235111157099408 0.1645061622063319 0.0 0.0
187 0.16895747184753418 0.1762549728155136 0.0 0.0 0.1666574329137802 0.16126202046871185 0.16235430538654327 0.16451379656791687 0.0 0.0
188 0.1689582665761312 0.17625619967778525 0.0 0.0 0.16665785511334738 0.1612630089124044 0.1623551001151403 0.16450956960519156 0.0 0.0
189 0.16895395268996558 0.1762599622209867 0.0 0.0 0.16666099180777869 0.16126236071189246 0.16234916200240454 0.1645135705669721 0.0 0.0
190 0.1689554254213969 0.1762591103712718 0.0 0.0 0.16666063169638318 0.16126374403635663 0.1623476396004359 0.1645134488741557 0.0 0.0
191 0.16895667960246405 0.1762594406803449 0.0 0.0 0.16666303326686224 0.16126410414775214 0.16234555592139563 0.1645111863811811 0.0 0.0
192 0.16895190626382828 0.17625880986452103 0.0 0.0 0.16666340082883835 0.1612638756632805 0.1623426154255867 0.16451939195394516 0.0 0.0
193 0.16895508766174316 0.17626044154167175 0.0 0.0 0.16666081547737122 0.16126084327697754 0.16233964264392853 0.1645231693983078 0.0 0.0
194 0.16895623256762823 0.17625693728526434 0.0 0.0 0.1666561042269071 0.16126236071189246 0.16234762718280157 0.16452073802550635 0.0 0.0
195 0.16895250479380292 0.17625121275583905 0.0 0.0 0.16666846970717114 0.16125595072905224 0.16235170761744183 0.16452015439669293 0.0 0.0
196 0.16895786424477896 0.17624862988789877 0.0 0.0 0.16666782399018606 0.16125506659348807 0.16235414644082388 0.1645164688428243 0.0 0.0
197 0.1689656327168147 0.17624812821547192 0.0 0.0 0.16666239003340405 0.16125568250815075 0.16234823564688367 0.16451993087927502 0.0 0.0
198 0.16897021979093552 0.17625000327825546 0.0 0.0 0.16665446013212204 0.1612573340535164 0.1623474285006523 0.16452055424451828 0.0 0.0
199 0.16897334903478622 0.17624839395284653 0.0 0.0 0.16665739566087723 0.1612563654780388 0.16234412044286728 0.16452037543058395 0.0 0.0
200 0.16897565374771756 0.17624581108490628 0.0 0.0 0.16665317366520566 0.1612565393249194 0.16234807918469113 0.1645207429925601 0.0 0.0

